POSEIDON I: The Dynamical Origins of Transiting Neptunes

We present the first results from the POSEIDON survey, aimed at constraining the dynamical origins of transiting Neptunes through stellar obliquity measurements. We report Rossiter-McLaughlin observations of two Neptunes, TOI-181 b and TOI-883 b, obtained with high-resolution spectroscopy from Magellan/PFS and WIYN/NEID. TOI-181 b is on a 4.5-day orbit with a sky-projected spin-orbit misalignment $\lambda = 32.0_{-6.5}^{+6.3}\,^{\circ}$ and a low eccentricity ($e<0.12$ with $2\sigma$ confidence). TOI-883 b has a longer orbital period of 10 days with $\lambda = 22_{-14}^{+15}\,^{\circ}$ and eccentricity $e = 0.16 \pm 0.03$. The significant misalignment of TOI-181 b and the significant eccentricity of TOI-883 b are suggestive of high-eccentricity migration for both systems. After adding these and other new measurements to the sample, we analyze the obliquity distribution of the host stars of transiting Neptunes. Earlier studies had suggested that the obliquity distribution is bimodal, with peaks corresponding to aligned orbits and polar orbits; the addition of more measurements has weakened the evidence for bimodality. The current sample appears to be consistent with a population of well-aligned systems and a smaller population with nearly random obliquities. This distribution resembles that observed for more massive planets, suggesting that transiting Jupiters and Neptunes originate from similar dynamical processes.

==> dbf_181.csv <==
time,data,error,instrument,type
2458357.982755,1.0007,0.00135,TESS,LC
2458357.984144,1.00148,0.00135,TESS,LC
2458357.985533,1.00019,0.00135,TESS,LC
2458357.986922,1.00007,0.00135,TESS,LC
2458357.98831,0.99955,0.00135,TESS,LC
2458357.989699,0.99948,0.00135,TESS,LC
2458357.991088,0.99902,0.00135,TESS,LC
2458357.992477,0.99831,0.00135,TESS,LC
2458357.993866,1.00048,0.00135,TESS,LC
2458357.995255,1.00142,0.00135,TESS,LC
2458357.996644,1.00126,0.00135,TESS,LC
2458357.998033,1.00078,0.00135,TESS,LC
2458357.999422,0.99957,0.00135,TESS,LC
2458358.00081,0.99896,0.00135,TESS,LC
2458358.002199,1.00232,0.00135,TESS,LC
2458358.003588,0.99963,0.00135,TESS,LC
2458358.004977,0.99835,0.00135,TESS,LC
2458358.007755,0.99795,0.00135,TESS,LC
2458358.009144,1.00056,0.00135,TESS,LC
2458358.013311,1.00027,0.00135,TESS,LC
2458358.014699,0.99988,0.00135,TESS,LC
2458358.016088,1.00011,0.00135,TESS,LC
2458358.017477,1.00153,0.00135,TESS,LC
2458358.018866,0.9993,0.00135,TESS,LC
2458358.020255,0.9994,0.00135,TESS,LC
2458358.021644,0.99837,0.00135,TESS,LC
2458358.023033,0.99914,0.00135,TESS,LC
2458358.024422,0.99764,0.00135,TESS,LC
2458358.025811,0.99963,0.00135,TESS,LC
2458358.027199,1.00145,0.00135,TESS,LC
2458358.028588,0.99971,0.00135,TESS,LC
2458358.031366,0.99818,0.00135,TESS,LC
2458358.032755,1.00229,0.00135,TESS,LC
2458358.034144,0.99948,0.00135,TESS,LC
2458358.035533,0.99791,0.00135,TESS,LC
2458358.036922,1.00019,0.00135,TESS,LC
2458358.038311,1.00048,0.00135,TESS,LC
2458358.039699,1.00144,0.00135,TESS,LC
2458358.041088,1.00018,0.00135,TESS,LC
2458358.042477,1.00239,0.00135,TESS,LC
2458358.043866,0.99872,0.00135,TESS,LC
2458358.045255,0.9985,0.00135,TESS,LC
2458358.046644,0.99955,0.00135,TESS,LC
2458358.048033,0.99881,0.00135,TESS,LC
2458358.049422,1.00111,0.00135,TESS,LC
2458358.050811,1.00217,0.00135,TESS,LC
2458358.0522,0.99945,0.00135,TESS,LC
2458358.053588,0.99854,0.00135,TESS,LC
2458358.054977,0.99995,0.00135,TESS,LC
2458358.056366,0.99912,0.00135,TESS,LC
2458358.057755,0.99867,0.00135,TESS,LC
2458358.059144,0.99834,0.00135,TESS,LC
2458358.060533,0.99897,0.00135,TESS,LC
2458358.061922,1.00162,0.00135,TESS,LC
2458358.063311,1.00161,0.00135,TESS,LC
2458358.0647,1.00247,0.00135,TESS,LC
2458358.066088,0.99912,0.00135,TESS,LC
2458358.067477,1.00064,0.00135,TESS,LC
2458358.068866,0.9995,0.00135,TESS,LC
2458358.070255,0.99857,0.00135,TESS,LC
2458358.071644,0.99866,0.00135,TESS,LC
2458358.073033,0.99843,0.00135,TESS,LC
2458358.074422,0.99537,0.00135,TESS,LC
2458358.075811,0.99717,0.00135,TESS,LC
2458358.0772,0.99413,0.00135,TESS,LC
2458358.078589,0.99429,0.00135,TESS,LC
2458358.079977,0.99398,0.00135,TESS,LC
2458358.081366,0.99352,0.00135,TESS,LC
2458358.082755,0.99442,0.00135,TESS,LC
2458358.084144,0.99437,0.00135,TESS,LC
2458358.085533,0.99142,0.00135,TESS,LC
2458358.086922,0.99217,0.00135,TESS,LC
2458358.088311,0.9933,0.00135,TESS,LC
2458358.0897,0.99408,0.00135,TESS,LC
2458358.091089,0.99471,0.00135,TESS,LC
2458358.092477,0.99466,0.00135,TESS,LC
2458358.093866,0.9913,0.00135,TESS,LC
2458358.095255,0.99021,0.00135,TESS,LC
2458358.096644,0.99334,0.00135,TESS,LC
2458358.098033,0.99312,0.00135,TESS,LC
2458358.099422,0.99499,0.00135,TESS,LC
2458358.100811,0.99548,0.00135,TESS,LC
2458358.1022,0.99403,0.00135,TESS,LC
2458358.103589,0.99256,0.00135,TESS,LC
2458358.104977,0.99356,0.00135,TESS,LC
2458358.106366,0.99371,0.00135,TESS,LC
2458358.107755,0.99446,0.00135,TESS,LC
2458358.109144,0.99205,0.00135,TESS,LC
2458358.110533,0.99199,0.00135,TESS,LC
2458358.111922,0.99222,0.00135,TESS,LC
2458358.113311,0.99203,0.00135,TESS,LC
2458358.1147,0.99152,0.00135,TESS,LC
2458358.116089,0.99347,0.00135,TESS,LC
2458358.117478,0.99099,0.00135,TESS,LC
2458358.118866,0.99126,0.00135,TESS,LC
2458358.120255,0.99127,0.00135,TESS,LC
2458358.121644,0.99033,0.00135,TESS,LC
2458358.123033,0.99325,0.00135,TESS,LC
2458358.124422,0.99366,0.00135,TESS,LC
2458358.125811,0.99295,0.00135,TESS,LC
2458358.1272,0.99244,0.00135,TESS,LC
2458358.128589,0.99254,0.00135,TESS,LC
2458358.129978,0.99072,0.00135,TESS,LC
2458358.131366,0.98779,0.00135,TESS,LC
2458358.132755,0.99037,0.00135,TESS,LC
2458358.134144,0.99329,0.00135,TESS,LC
2458358.135533,0.99411,0.00135,TESS,LC
2458358.136922,0.99352,0.00135,TESS,LC
2458358.138311,0.9913,0.00135,TESS,LC
2458358.1397,0.99147,0.00135,TESS,LC
2458358.141089,0.99305,0.00135,TESS,LC
2458358.142478,0.99421,0.00135,TESS,LC
2458358.143866,0.99216,0.00135,TESS,LC
2458358.145255,0.99425,0.00135,TESS,LC
2458358.146644,0.99285,0.00135,TESS,LC
2458358.148033,0.99383,0.00135,TESS,LC
2458358.149422,0.99201,0.00135,TESS,LC
2458358.150811,0.99442,0.00135,TESS,LC
2458358.1522,0.99222,0.00135,TESS,LC
2458358.153589,0.99353,0.00135,TESS,LC
2458358.154978,0.99407,0.00135,TESS,LC
2458358.156367,0.99388,0.00135,TESS,LC
2458358.157755,0.99188,0.00135,TESS,LC
2458358.159144,0.99539,0.00135,TESS,LC
2458358.160533,0.99599,0.00135,TESS,LC
2458358.161922,0.99746,0.00135,TESS,LC
2458358.163311,0.99884,0.00135,TESS,LC
2458358.1647,1.00047,0.00135,TESS,LC
2458358.166089,1.00002,0.00135,TESS,LC
2458358.167478,0.9994,0.00135,TESS,LC
2458358.168867,0.99924,0.00135,TESS,LC
2458358.170255,0.99904,0.00135,TESS,LC
2458358.171644,0.99975,0.00135,TESS,LC
2458358.173033,0.99924,0.00135,TESS,LC
2458358.174422,0.99873,0.00135,TESS,LC
2458358.175811,0.9997,0.00135,TESS,LC
2458358.1772,0.99964,0.00135,TESS,LC
2458358.178589,0.99804,0.00135,TESS,LC
2458358.179978,0.99922,0.00135,TESS,LC
2458358.181367,1.0008,0.00135,TESS,LC
2458358.182756,1.00034,0.00135,TESS,LC
2458358.184144,1.00153,0.00135,TESS,LC
2458358.185533,0.9992,0.00135,TESS,LC
2458358.186922,0.99997,0.00135,TESS,LC
2458358.188311,1.00039,0.00135,TESS,LC
2458358.1897,1.00054,0.00135,TESS,LC
2458358.191089,0.99834,0.00135,TESS,LC
2458358.192478,1.00178,0.00135,TESS,LC
2458358.193867,0.99954,0.00135,TESS,LC
2458358.195256,0.9996,0.00135,TESS,LC
2458358.196644,1.00355,0.00135,TESS,LC
2458358.198033,1.00079,0.00135,TESS,LC
2458358.199422,0.99876,0.00135,TESS,LC
2458358.200811,0.99744,0.00135,TESS,LC
2458358.2022,1.00067,0.00135,TESS,LC
2458358.203589,1.00142,0.00135,TESS,LC
2458358.204978,1.00044,0.00135,TESS,LC
2458358.206367,0.99994,0.00135,TESS,LC
2458358.207756,0.99905,0.00135,TESS,LC
2458358.209144,0.99846,0.00135,TESS,LC
2458358.210533,0.99897,0.00135,TESS,LC
2458358.211922,1.00011,0.00135,TESS,LC
2458358.213311,0.99984,0.00135,TESS,LC
2458358.2147,1.00057,0.00135,TESS,LC
2458358.216089,1.0008,0.00135,TESS,LC
2458358.217478,0.99934,0.00135,TESS,LC
2458358.218867,1.00093,0.00135,TESS,LC
2458358.220256,0.99826,0.00135,TESS,LC
2458358.221645,0.99966,0.00135,TESS,LC
2458358.223033,1.00078,0.00135,TESS,LC
2458358.224422,1.00027,0.00135,TESS,LC
2458358.225811,1.00016,0.00135,TESS,LC
2458358.2272,0.99855,0.00135,TESS,LC
2458358.228589,1.00062,0.00135,TESS,LC
2458358.229978,1.00123,0.00135,TESS,LC
2458358.231367,1.00019,0.00135,TESS,LC
2458358.232756,1.00023,0.00135,TESS,LC
2458358.234145,1.00197,0.00135,TESS,LC
2458358.235533,1.00109,0.00135,TESS,LC
2458358.236922,1.00169,0.00135,TESS,LC
2458358.238311,0.99934,0.00135,TESS,LC
2458358.2397,0.99953,0.00135,TESS,LC
2458358.241089,1.00121,0.00135,TESS,LC
2458358.242478,0.99917,0.00135,TESS,LC
2458358.243867,1.00082,0.00135,TESS,LC
2458358.245256,1.00149,0.00135,TESS,LC
2458358.246645,0.9986,0.00135,TESS,LC
2458358.248033,0.99886,0.00135,TESS,LC
2458358.249422,0.99952,0.00135,TESS,LC
2458358.250811,1.00063,0.00135,TESS,LC
2458358.2522,1.00061,0.00135,TESS,LC
2458358.253589,0.99873,0.00135,TESS,LC
2458362.514702,0.99904,0.00136,TESS,LC
2458362.516091,0.99927,0.00136,TESS,LC
2458362.51748,0.9995,0.00136,TESS,LC
2458362.518869,0.99943,0.00136,TESS,LC
2458362.520258,0.99908,0.00136,TESS,LC
2458362.521647,1.00004,0.00136,TESS,LC
2458362.523035,0.99868,0.00136,TESS,LC
2458362.524424,1.00099,0.00136,TESS,LC
2458362.525813,1.0004,0.00136,TESS,LC
2458362.527202,1.00112,0.00136,TESS,LC
2458362.528591,0.99922,0.00136,TESS,LC
2458362.52998,0.9983,0.00136,TESS,LC
2458362.531369,0.99979,0.00136,TESS,LC
2458362.532758,0.99958,0.00136,TESS,LC
2458362.534146,0.99839,0.00136,TESS,LC
2458362.535535,1.00165,0.00136,TESS,LC
2458362.536924,0.99792,0.00136,TESS,LC
2458362.538313,1.0009,0.00136,TESS,LC
2458362.539702,1.00047,0.00136,TESS,LC
2458362.541091,0.99851,0.00136,TESS,LC
2458362.54248,0.99774,0.00136,TESS,LC
2458362.543869,0.99878,0.00136,TESS,LC
2458362.545258,1.0019,0.00136,TESS,LC
2458362.546646,1.00133,0.00136,TESS,LC
2458362.548035,0.99827,0.00136,TESS,LC
2458362.549424,1.00238,0.00136,TESS,LC
2458362.550813,1.00164,0.00136,TESS,LC
2458362.552202,0.99907,0.00136,TESS,LC
2458362.553591,0.9995,0.00136,TESS,LC
2458362.55498,1.00035,0.00136,TESS,LC
2458362.556369,0.99978,0.00136,TESS,LC
2458362.557758,0.99945,0.00136,TESS,LC
2458362.559146,1.00079,0.00136,TESS,LC
2458362.560535,1.00228,0.00136,TESS,LC
2458362.561924,1.00152,0.00136,TESS,LC
2458362.563313,1.00032,0.00136,TESS,LC
2458362.564702,0.99979,0.00136,TESS,LC
2458362.566091,0.99924,0.00136,TESS,LC
2458362.56748,0.99961,0.00136,TESS,LC
2458362.568869,0.99894,0.00136,TESS,LC
2458362.570258,1.00015,0.00136,TESS,LC
2458362.571646,0.99969,0.00136,TESS,LC
2458362.573035,1.00135,0.00136,TESS,LC
2458362.574424,1.00114,0.00136,TESS,LC
2458362.575813,1.00183,0.00136,TESS,LC
2458362.577202,0.9985,0.00136,TESS,LC
2458362.578591,1.00176,0.00136,TESS,LC
2458362.57998,1.0009,0.00136,TESS,LC
2458362.581369,1.0002,0.00136,TESS,LC
2458362.582757,0.99989,0.00136,TESS,LC
2458362.584146,0.99864,0.00136,TESS,LC
2458362.585535,0.9998,0.00136,TESS,LC
2458362.586924,0.99925,0.00136,TESS,LC
2458362.588313,0.99836,0.00136,TESS,LC
2458362.589702,0.99853,0.00136,TESS,LC
2458362.591091,0.99868,0.00136,TESS,LC
2458362.59248,0.99855,0.00136,TESS,LC
2458362.593869,1.00127,0.00136,TESS,LC
2458362.595257,0.99968,0.00136,TESS,LC
2458362.596646,0.99855,0.00136,TESS,LC
2458362.598035,1.00053,0.00136,TESS,LC
2458362.599424,1.00138,0.00136,TESS,LC
2458362.600813,0.99964,0.00136,TESS,LC
2458362.602202,1.00027,0.00136,TESS,LC
2458362.603591,0.99974,0.00136,TESS,LC
2458362.60498,0.99759,0.00136,TESS,LC
2458362.606369,0.99731,0.00136,TESS,LC
2458362.607757,0.9944,0.00136,TESS,LC
2458362.609146,0.99607,0.00136,TESS,LC
2458362.610535,0.99599,0.00136,TESS,LC
2458362.611924,0.99326,0.00135,TESS,LC
2458362.613313,0.99252,0.00135,TESS,LC
2458362.614702,0.99419,0.00136,TESS,LC
2458362.616091,0.99445,0.00136,TESS,LC
2458362.61748,0.99342,0.00136,TESS,LC
2458362.618869,0.9932,0.00136,TESS,LC
2458362.620257,0.99406,0.00135,TESS,LC
2458362.621646,0.9951,0.00136,TESS,LC
2458362.623035,0.99105,0.00135,TESS,LC
2458362.624424,0.99207,0.00135,TESS,LC
2458362.625813,0.99299,0.00136,TESS,LC
2458362.627202,0.99302,0.00135,TESS,LC
2458362.628591,0.99294,0.00136,TESS,LC
2458362.62998,0.99091,0.00135,TESS,LC
2458362.631368,0.99342,0.00136,TESS,LC
2458362.632757,0.99489,0.00135,TESS,LC
2458362.634146,0.98971,0.00135,TESS,LC
2458362.635535,0.99339,0.00135,TESS,LC
2458362.636924,0.99033,0.00135,TESS,LC
2458362.638313,0.99237,0.00136,TESS,LC
2458362.639702,0.99176,0.00135,TESS,LC
2458362.641091,0.99071,0.00135,TESS,LC
2458362.64248,0.9912,0.00135,TESS,LC
2458362.643868,0.99095,0.00135,TESS,LC
2458362.645257,0.99221,0.00135,TESS,LC
2458362.646646,0.99109,0.00135,TESS,LC
2458362.648035,0.99494,0.00136,TESS,LC
2458362.649424,0.99275,0.00135,TESS,LC
2458362.650813,0.99363,0.00135,TESS,LC
2458362.652202,0.99298,0.00135,TESS,LC
2458362.653591,0.99056,0.00135,TESS,LC
2458362.65498,0.99124,0.00135,TESS,LC
2458362.656368,0.99298,0.00135,TESS,LC
2458362.657757,0.99134,0.00135,TESS,LC
2458362.659146,0.99275,0.00135,TESS,LC
2458362.660535,0.99369,0.00135,TESS,LC
2458362.661924,0.99116,0.00135,TESS,LC
2458362.663313,0.99231,0.00135,TESS,LC
2458362.664702,0.99287,0.00135,TESS,LC
2458362.666091,0.99248,0.00135,TESS,LC
2458362.66748,0.99393,0.00135,TESS,LC
2458362.668868,0.99062,0.00135,TESS,LC
2458362.670257,0.99316,0.00135,TESS,LC
2458362.671646,0.99388,0.00135,TESS,LC
2458362.673035,0.9946,0.00136,TESS,LC
2458362.674424,0.99052,0.00135,TESS,LC
2458362.675813,0.9916,0.00135,TESS,LC
2458362.677202,0.99348,0.00135,TESS,LC
2458362.678591,0.9915,0.00135,TESS,LC
2458362.67998,0.99407,0.00135,TESS,LC
2458362.681368,0.99367,0.00136,TESS,LC
2458362.682757,0.99272,0.00135,TESS,LC
2458362.684146,0.99365,0.00135,TESS,LC
2458362.685535,0.99534,0.00136,TESS,LC
2458362.686924,0.99391,0.00135,TESS,LC
2458362.688313,0.99252,0.00135,TESS,LC
2458362.689702,0.99181,0.00135,TESS,LC
2458362.691091,0.99326,0.00135,TESS,LC
2458362.692479,0.99455,0.00135,TESS,LC
2458362.693868,0.99687,0.00136,TESS,LC
2458362.695257,0.99677,0.00136,TESS,LC
2458362.696646,0.99863,0.00136,TESS,LC
2458362.698035,1.00047,0.00136,TESS,LC
2458362.699424,0.99881,0.00136,TESS,LC
2458362.700813,1.00104,0.00136,TESS,LC
2458362.702202,0.99839,0.00136,TESS,LC
2458362.703591,0.99913,0.00136,TESS,LC
2458362.704979,1.00072,0.00136,TESS,LC
2458362.706368,1.0016,0.00136,TESS,LC
2458362.707757,0.9989,0.00136,TESS,LC
2458362.709146,0.99937,0.00136,TESS,LC
2458362.710535,1.00089,0.00136,TESS,LC
2458362.711924,0.99846,0.00136,TESS,LC
2458362.713313,1.00012,0.00136,TESS,LC
2458362.714702,0.99949,0.00136,TESS,LC
2458362.716091,0.99982,0.00136,TESS,LC
2458362.717479,0.9984,0.00136,TESS,LC
2458362.718868,0.99974,0.00136,TESS,LC
2458362.720257,1.00077,0.00136,TESS,LC
2458362.721646,1.00049,0.00136,TESS,LC
2458362.723035,1.00086,0.00136,TESS,LC
2458362.724424,0.99987,0.00136,TESS,LC
2458362.725813,0.99922,0.00136,TESS,LC
2458362.727202,0.99873,0.00136,TESS,LC
2458362.728591,1.00065,0.00136,TESS,LC
2458362.729979,1.0013,0.00136,TESS,LC
2458362.731368,1.00181,0.00136,TESS,LC
2458362.732757,1.00018,0.00136,TESS,LC
2458362.734146,1.00097,0.00136,TESS,LC
2458362.735535,1.00098,0.00136,TESS,LC
2458362.736924,1.00142,0.00136,TESS,LC
2458362.738313,1.00146,0.00136,TESS,LC
2458362.739702,1.00335,0.00136,TESS,LC
2458362.74109,0.9992,0.00136,TESS,LC
2458362.742479,1.0007,0.00136,TESS,LC
2458362.743868,1.00004,0.00136,TESS,LC
2458362.745257,0.99933,0.00136,TESS,LC
2458362.746646,1.00011,0.00136,TESS,LC
2458362.748035,1.0012,0.00136,TESS,LC
2458362.749424,0.9978,0.00136,TESS,LC
2458362.750813,1.00095,0.00136,TESS,LC
2458362.752202,1.00207,0.00136,TESS,LC
2458362.75359,1.00103,0.00136,TESS,LC
2458362.754979,0.99972,0.00136,TESS,LC
2458362.756368,1.0004,0.00136,TESS,LC
2458362.757757,0.99905,0.00136,TESS,LC
2458362.759146,0.99938,0.00136,TESS,LC
2458362.760535,0.9998,0.00136,TESS,LC
2458362.761924,1.00053,0.00136,TESS,LC
2458362.763313,1.00166,0.00136,TESS,LC
2458362.764702,0.99976,0.00136,TESS,LC
2458362.76609,0.99889,0.00136,TESS,LC
2458362.767479,1.00112,0.00136,TESS,LC
2458362.768868,0.99858,0.00136,TESS,LC
2458362.770257,1.00023,0.00136,TESS,LC
2458362.771646,1.00194,0.00136,TESS,LC
2458362.773035,1.00176,0.00136,TESS,LC
2458362.774424,1.00096,0.00136,TESS,LC
2458362.775813,1.00036,0.00136,TESS,LC
2458362.777202,0.99988,0.00136,TESS,LC
2458362.77859,0.9978,0.00136,TESS,LC
2458362.779979,1.00195,0.00136,TESS,LC
2458362.781368,1.00273,0.00136,TESS,LC
2458362.782757,0.99968,0.00136,TESS,LC
2458362.784146,0.99896,0.00136,TESS,LC
2458362.785535,1.00044,0.00136,TESS,LC
2458367.048017,0.99872,0.00138,TESS,LC
2458367.049406,0.99889,0.00138,TESS,LC
2458367.050795,0.99863,0.00138,TESS,LC
2458367.052184,1.00048,0.00138,TESS,LC
2458367.053573,0.9995,0.00138,TESS,LC
2458367.054962,0.99796,0.00138,TESS,LC
2458367.05635,0.99852,0.00138,TESS,LC
2458367.057739,0.99977,0.00138,TESS,LC
2458367.059128,0.99887,0.00138,TESS,LC
2458367.060517,1.00056,0.00138,TESS,LC
2458367.061906,0.99606,0.00138,TESS,LC
2458367.063295,0.99824,0.00138,TESS,LC
2458367.064684,1.00052,0.00138,TESS,LC
2458367.066073,0.99876,0.00138,TESS,LC
2458367.067461,0.99778,0.00138,TESS,LC
2458367.06885,0.99856,0.00138,TESS,LC
2458367.070239,1.00001,0.00138,TESS,LC
2458367.071628,1.0013,0.00138,TESS,LC
2458367.073017,0.99909,0.00138,TESS,LC
2458367.074406,1.00017,0.00138,TESS,LC
2458367.075795,0.99885,0.00138,TESS,LC
2458367.077184,1.00005,0.00138,TESS,LC
2458367.078573,0.99816,0.00138,TESS,LC
2458367.079961,0.99975,0.00138,TESS,LC
2458367.08135,0.99924,0.00138,TESS,LC
2458367.082739,0.99913,0.00138,TESS,LC
2458367.084128,1.0002,0.00138,TESS,LC
2458367.085517,1.00132,0.00138,TESS,LC
2458367.086906,0.99813,0.00138,TESS,LC
2458367.088295,1.00135,0.00138,TESS,LC
2458367.089684,1.0024,0.00138,TESS,LC
2458367.091072,0.99824,0.00138,TESS,LC
2458367.092461,0.99678,0.00138,TESS,LC
2458367.09385,1.0003,0.00138,TESS,LC
2458367.095239,1.00077,0.00138,TESS,LC
2458367.096628,0.99764,0.00138,TESS,LC
2458367.098017,0.99924,0.00138,TESS,LC
2458367.099406,1.00135,0.00138,TESS,LC
2458367.100795,0.99809,0.00138,TESS,LC
2458367.102183,0.99877,0.00138,TESS,LC
2458367.103572,0.99998,0.00138,TESS,LC
2458367.104961,1.00022,0.00138,TESS,LC
2458367.10635,1.00066,0.00138,TESS,LC
2458367.107739,1.00276,0.00138,TESS,LC
2458367.109128,0.99801,0.00138,TESS,LC
2458367.110517,0.99869,0.00138,TESS,LC
2458367.111906,0.99806,0.00138,TESS,LC
2458367.113295,1.0009,0.00138,TESS,LC
2458367.114683,1.00155,0.00138,TESS,LC
2458367.116072,1.00001,0.00138,TESS,LC
2458367.117461,1.00374,0.00138,TESS,LC
2458367.11885,1.00115,0.00138,TESS,LC
2458367.120239,0.9976,0.00138,TESS,LC
2458367.121628,1.00185,0.00138,TESS,LC
2458367.123017,0.99976,0.00138,TESS,LC
2458367.124406,1.00201,0.00138,TESS,LC
2458367.125794,1.00132,0.00138,TESS,LC
2458367.127183,1.00111,0.00138,TESS,LC
2458367.128572,0.99741,0.00138,TESS,LC
2458367.129961,1.00016,0.00138,TESS,LC
2458367.13135,0.99971,0.00138,TESS,LC
2458367.132739,1.0004,0.00138,TESS,LC
2458367.134128,1.00041,0.00138,TESS,LC
2458367.135517,0.99828,0.00137,TESS,LC
2458367.136906,0.99994,0.00138,TESS,LC
2458367.138294,1.00069,0.00138,TESS,LC
2458367.139683,0.99579,0.00137,TESS,LC
2458367.141072,0.99506,0.00137,TESS,LC
2458367.142461,0.99554,0.00137,TESS,LC
2458367.14385,0.99596,0.00137,TESS,LC
2458367.145239,0.99489,0.00137,TESS,LC
2458367.146628,0.99617,0.00137,TESS,LC
2458367.148017,0.99464,0.00137,TESS,LC
2458367.149405,0.99612,0.00137,TESS,LC
2458367.150794,0.99771,0.00137,TESS,LC
2458367.152183,0.99494,0.00137,TESS,LC
2458367.153572,0.99563,0.00137,TESS,LC
2458367.154961,0.99634,0.00137,TESS,LC
2458367.15635,0.99498,0.00137,TESS,LC
2458367.157739,0.9947,0.00137,TESS,LC
2458371.579908,0.99865,0.00135,TESS,LC
2458371.581296,1.00068,0.00135,TESS,LC
2458371.582685,0.99823,0.00135,TESS,LC
2458371.584074,1.00106,0.00135,TESS,LC
2458371.585463,1.0002,0.00135,TESS,LC
2458371.586852,0.99889,0.00135,TESS,LC
2458371.588241,1.0006,0.00135,TESS,LC
2458371.58963,1.00038,0.00135,TESS,LC
2458371.591018,0.99988,0.00135,TESS,LC
2458371.592407,0.99888,0.00135,TESS,LC
2458371.593796,1.00128,0.00135,TESS,LC
2458371.595185,0.99925,0.00135,TESS,LC
2458371.596574,0.99798,0.00135,TESS,LC
2458371.597963,1.00007,0.00135,TESS,LC
2458371.599352,1.00376,0.00135,TESS,LC
2458371.600741,1.00012,0.00135,TESS,LC
2458371.602129,0.99975,0.00135,TESS,LC
2458371.603518,1.00116,0.00135,TESS,LC
2458371.604907,1.00079,0.00135,TESS,LC
2458371.606296,1.00172,0.00135,TESS,LC
2458371.607685,1.00107,0.00135,TESS,LC
2458371.609074,0.99902,0.00135,TESS,LC
2458371.610463,1.00057,0.00135,TESS,LC
2458371.611851,1.00126,0.00135,TESS,LC
2458371.61324,1.00026,0.00135,TESS,LC
2458371.614629,1.0014,0.00135,TESS,LC
2458371.616018,0.99777,0.00135,TESS,LC
2458371.617407,0.99973,0.00135,TESS,LC
2458371.618796,1.00062,0.00135,TESS,LC
2458371.620185,0.9972,0.00135,TESS,LC
2458371.621574,1.0007,0.00135,TESS,LC
2458371.622962,1.00198,0.00135,TESS,LC
2458371.624351,0.99934,0.00135,TESS,LC
2458371.62574,1.00335,0.00135,TESS,LC
2458371.627129,0.9985,0.00135,TESS,LC
2458371.628518,1.00177,0.00135,TESS,LC
2458371.629907,0.99948,0.00135,TESS,LC
2458371.631296,0.99891,0.00135,TESS,LC
2458371.632684,1.00012,0.00135,TESS,LC
2458371.634073,0.9988,0.00135,TESS,LC
2458371.635462,1.00289,0.00135,TESS,LC
2458371.636851,0.99907,0.00135,TESS,LC
2458371.63824,0.99892,0.00135,TESS,LC
2458371.639629,0.99935,0.00135,TESS,LC
2458371.641018,0.99962,0.00135,TESS,LC
2458371.642407,1.00119,0.00135,TESS,LC
2458371.643795,1.00125,0.00135,TESS,LC
2458371.645184,1.00014,0.00135,TESS,LC
2458371.646573,0.99937,0.00135,TESS,LC
2458371.647962,1.00048,0.00135,TESS,LC
2458371.649351,1.00039,0.00135,TESS,LC
2458371.65074,1.00067,0.00135,TESS,LC
2458371.652129,0.99998,0.00135,TESS,LC
2458371.653517,1.00099,0.00135,TESS,LC
2458371.654906,0.99845,0.00135,TESS,LC
2458371.656295,0.99971,0.00135,TESS,LC
2458371.657684,0.99772,0.00135,TESS,LC
2458371.659073,1.00202,0.00135,TESS,LC
2458371.660462,1.00148,0.00135,TESS,LC
2458371.661851,0.99832,0.00135,TESS,LC
2458371.663239,1.00045,0.00135,TESS,LC
2458371.664628,0.99735,0.00135,TESS,LC
2458371.666017,0.99832,0.00135,TESS,LC
2458371.667406,0.99602,0.00135,TESS,LC
2458371.668795,0.99521,0.00135,TESS,LC
2458371.670184,0.99456,0.00135,TESS,LC
2458371.671573,0.99411,0.00135,TESS,LC
2458371.672962,0.99385,0.00135,TESS,LC
2458371.67435,0.99478,0.00135,TESS,LC
2458371.675739,0.99359,0.00135,TESS,LC
2458371.677128,0.9938,0.00135,TESS,LC
2458371.678517,0.99138,0.00135,TESS,LC
2458371.679906,0.99127,0.00135,TESS,LC
2458371.681295,0.99593,0.00135,TESS,LC
2458371.682684,0.99168,0.00135,TESS,LC
2458371.684072,0.99286,0.00135,TESS,LC
2458371.685461,0.99172,0.00135,TESS,LC
2458371.68685,0.99324,0.00135,TESS,LC
2458371.688239,0.99348,0.00135,TESS,LC
2458371.689628,0.99126,0.00135,TESS,LC
2458371.691017,0.99325,0.00135,TESS,LC
2458371.692406,0.99271,0.00135,TESS,LC
2458371.693795,0.99128,0.00135,TESS,LC
2458371.695183,0.9927,0.00135,TESS,LC
2458371.696572,0.99383,0.00135,TESS,LC
2458371.697961,0.99231,0.00135,TESS,LC
2458371.69935,0.9917,0.00135,TESS,LC
2458371.700739,0.9929,0.00135,TESS,LC
2458371.702128,0.99112,0.00135,TESS,LC
2458371.703517,0.99114,0.00135,TESS,LC
2458371.704905,0.99179,0.00135,TESS,LC
2458371.706294,0.99213,0.00135,TESS,LC
2458371.707683,0.99293,0.00135,TESS,LC
2458371.709072,0.99221,0.00135,TESS,LC
2458371.710461,0.99408,0.00135,TESS,LC
2458371.71185,0.9936,0.00135,TESS,LC
2458371.713239,0.99317,0.00135,TESS,LC
2458371.714628,0.99072,0.00135,TESS,LC
2458371.716016,0.99394,0.00135,TESS,LC
2458371.717405,0.99107,0.00135,TESS,LC
2458371.718794,0.99158,0.00135,TESS,LC
2458371.720183,0.99282,0.00135,TESS,LC
2458371.721572,0.99095,0.00135,TESS,LC
2458371.722961,0.9936,0.00135,TESS,LC
2458371.72435,0.98927,0.00135,TESS,LC
2458371.725738,0.98931,0.00135,TESS,LC
2458371.727127,0.99452,0.00135,TESS,LC
2458371.728516,0.99301,0.00135,TESS,LC
2458371.729905,0.99413,0.00135,TESS,LC
2458371.731294,0.99464,0.00135,TESS,LC
2458371.732683,0.99454,0.00135,TESS,LC
2458371.734072,0.9929,0.00135,TESS,LC
2458371.73546,0.99294,0.00135,TESS,LC
2458371.736849,0.99307,0.00135,TESS,LC
2458371.738238,0.99273,0.00135,TESS,LC
2458371.739627,0.99037,0.00135,TESS,LC
2458371.741016,0.99247,0.00135,TESS,LC
2458371.742405,0.99615,0.00135,TESS,LC
2458371.743794,0.99533,0.00135,TESS,LC
2458371.745183,0.99498,0.00135,TESS,LC
2458371.746571,0.99835,0.00135,TESS,LC
2458371.74796,0.99239,0.00135,TESS,LC
2458371.749349,0.99309,0.00135,TESS,LC
2458371.750738,0.99213,0.00135,TESS,LC
2458371.752127,0.99342,0.00135,TESS,LC
2458371.753516,0.9928,0.00135,TESS,LC
2458371.754905,0.99377,0.00135,TESS,LC
2458371.756293,0.99596,0.00135,TESS,LC
2458371.757682,0.99654,0.00135,TESS,LC
2458371.759071,0.99634,0.00135,TESS,LC
2458371.76046,0.99768,0.00135,TESS,LC
2458371.761849,0.99754,0.00135,TESS,LC
2458371.763238,0.99931,0.00135,TESS,LC
2458371.764627,1.00051,0.00135,TESS,LC
2458371.766016,1.00175,0.00135,TESS,LC
2458371.767404,0.99957,0.00135,TESS,LC
2458371.768793,0.99972,0.00135,TESS,LC
2458371.770182,0.99813,0.00135,TESS,LC
2458371.771571,0.99929,0.00135,TESS,LC
2458371.77296,0.99831,0.00135,TESS,LC
2458371.774349,1.00097,0.00135,TESS,LC
2458371.775738,1.00062,0.00135,TESS,LC
2458371.777126,1.00143,0.00135,TESS,LC
2458371.778515,1.00135,0.00135,TESS,LC
2458371.779904,1.00016,0.00135,TESS,LC
2458371.781293,1.00181,0.00135,TESS,LC
2458371.782682,0.99987,0.00135,TESS,LC
2458371.784071,1.0012,0.00135,TESS,LC
2458371.78546,1.00088,0.00135,TESS,LC
2458371.786849,1.0002,0.00135,TESS,LC
2458371.788237,0.99897,0.00135,TESS,LC
2458371.789626,0.99868,0.00135,TESS,LC
2458371.791015,1.00121,0.00135,TESS,LC
2458371.792404,0.99994,0.00135,TESS,LC
2458371.793793,0.99762,0.00135,TESS,LC
2458371.795182,1.00164,0.00135,TESS,LC
2458371.796571,1.00011,0.00135,TESS,LC
2458371.797959,1.00132,0.00135,TESS,LC
2458371.799348,1.00008,0.00135,TESS,LC
2458371.800737,0.99883,0.00135,TESS,LC
2458371.802126,0.99946,0.00135,TESS,LC
2458371.803515,0.99882,0.00135,TESS,LC
2458371.804904,1.00122,0.00135,TESS,LC
2458371.806293,1.00165,0.00135,TESS,LC
2458371.807681,0.99961,0.00135,TESS,LC
2458371.80907,1.00101,0.00135,TESS,LC
2458371.810459,1.00117,0.00135,TESS,LC
2458371.811848,1.00055,0.00135,TESS,LC
2458371.813237,1.00098,0.00135,TESS,LC
2458371.814626,0.9972,0.00135,TESS,LC
2458371.816015,0.99995,0.00135,TESS,LC
2458371.817404,1.00179,0.00135,TESS,LC
2458371.818792,0.99839,0.00135,TESS,LC
2458371.820181,0.99912,0.00135,TESS,LC
2458371.82157,0.99879,0.00135,TESS,LC
2458371.822959,0.99932,0.00135,TESS,LC
2458371.824348,1.00047,0.00135,TESS,LC
2458371.825737,1.00068,0.00135,TESS,LC
2458371.827126,1.00145,0.00135,TESS,LC
2458371.828514,0.99951,0.00135,TESS,LC
2458371.829903,0.9994,0.00135,TESS,LC
2458371.831292,1.00203,0.00135,TESS,LC
2458371.832681,0.99876,0.00135,TESS,LC
2458371.83407,1.00106,0.00135,TESS,LC
2458371.835459,1.00143,0.00135,TESS,LC
2458371.836848,0.99985,0.00135,TESS,LC
2458371.838237,1.00038,0.00135,TESS,LC
2458371.839625,1.0002,0.00135,TESS,LC
2458371.841014,0.99933,0.00135,TESS,LC
2458371.842403,0.99926,0.00135,TESS,LC
2458371.843792,1.00181,0.00135,TESS,LC
2458371.845181,1.00172,0.00135,TESS,LC
2458371.84657,1.00121,0.00135,TESS,LC
2458371.847959,0.99746,0.00135,TESS,LC
2458371.849347,1.00083,0.00135,TESS,LC
2458376.111763,0.99916,0.00135,TESS,LC
2458376.113152,0.99837,0.00135,TESS,LC
2458376.114541,0.99767,0.00135,TESS,LC
2458376.115929,1.00201,0.00135,TESS,LC
2458376.117318,0.99939,0.00135,TESS,LC
2458376.120096,0.99878,0.00135,TESS,LC
2458376.121485,0.99776,0.00135,TESS,LC
2458376.122874,0.99744,0.00135,TESS,LC
2458376.124263,0.99849,0.00135,TESS,LC
2458376.125651,0.99948,0.00135,TESS,LC
2458376.136762,1.00093,0.00135,TESS,LC
2458376.138151,1.0001,0.00135,TESS,LC
2458376.13954,0.99726,0.00135,TESS,LC
2458376.140929,1.00201,0.00135,TESS,LC
2458376.142318,0.99957,0.00135,TESS,LC
2458376.143707,1.00055,0.00135,TESS,LC
2458376.145096,1.00039,0.00135,TESS,LC
2458376.146484,1.00063,0.00135,TESS,LC
2458376.147873,0.99952,0.00135,TESS,LC
2458376.149262,1.00118,0.00135,TESS,LC
2458376.150651,0.99948,0.00135,TESS,LC
2458376.15204,1.00069,0.00135,TESS,LC
2458376.153429,0.99709,0.00135,TESS,LC
2458376.154818,1.002,0.00135,TESS,LC
2458376.156206,0.99898,0.00135,TESS,LC
2458376.157595,0.9991,0.00135,TESS,LC
2458376.158984,0.99931,0.00135,TESS,LC
2458376.160373,1.00112,0.00135,TESS,LC
2458376.161762,1.001,0.00135,TESS,LC
2458376.163151,0.99849,0.00135,TESS,LC
2458376.16454,0.99968,0.00135,TESS,LC
2458376.165928,0.99846,0.00135,TESS,LC
2458376.167317,0.99889,0.00135,TESS,LC
2458376.168706,1.00098,0.00135,TESS,LC
2458376.170095,0.99935,0.00135,TESS,LC
2458376.171484,1.00227,0.00135,TESS,LC
2458376.172873,0.99881,0.00135,TESS,LC
2458376.174262,1.0009,0.00135,TESS,LC
2458376.17565,0.99849,0.00135,TESS,LC
2458376.177039,1.00111,0.00135,TESS,LC
2458376.178428,1.00087,0.00135,TESS,LC
2458376.179817,1.0011,0.00135,TESS,LC
2458376.181206,1.00263,0.00136,TESS,LC
2458376.182595,1.00092,0.00135,TESS,LC
2458376.183984,1.00116,0.00135,TESS,LC
2458376.185372,1.00046,0.00135,TESS,LC
2458376.186761,0.99978,0.00135,TESS,LC
2458376.18815,1.00001,0.00135,TESS,LC
2458376.189539,1.00067,0.00135,TESS,LC
2458376.190928,1.00068,0.00135,TESS,LC
2458376.192317,0.9999,0.00135,TESS,LC
2458376.193706,1.00017,0.00135,TESS,LC
2458376.195094,1.00028,0.00135,TESS,LC
2458376.196483,1.00026,0.00135,TESS,LC
2458376.197872,0.99736,0.00135,TESS,LC
2458376.199261,0.99762,0.00135,TESS,LC
2458376.20065,0.99636,0.00135,TESS,LC
2458376.202039,0.99585,0.00135,TESS,LC
2458376.203428,0.99597,0.00135,TESS,LC
2458376.204816,0.99531,0.00135,TESS,LC
2458376.206205,0.99516,0.00135,TESS,LC
2458376.207594,0.9945,0.00135,TESS,LC
2458376.208983,0.99326,0.00135,TESS,LC
2458376.210372,0.99313,0.00135,TESS,LC
2458376.211761,0.9959,0.00135,TESS,LC
2458376.21315,0.99313,0.00135,TESS,LC
2458376.214538,0.9931,0.00135,TESS,LC
2458376.215927,0.99434,0.00135,TESS,LC
2458376.217316,0.99369,0.00135,TESS,LC
2458376.218705,0.99583,0.00135,TESS,LC
2458376.220094,0.9934,0.00135,TESS,LC
2458376.221483,0.99189,0.00135,TESS,LC
2458376.222872,0.99299,0.00135,TESS,LC
2458376.22426,0.99475,0.00135,TESS,LC
2458376.225649,0.99222,0.00135,TESS,LC
2458376.227038,0.99188,0.00135,TESS,LC
2458376.228427,0.99291,0.00135,TESS,LC
2458376.229816,0.99254,0.00135,TESS,LC
2458376.231205,0.99183,0.00135,TESS,LC
2458376.232594,0.99333,0.00135,TESS,LC
2458376.233982,0.99217,0.00135,TESS,LC
2458376.235371,0.99143,0.00135,TESS,LC
2458376.23676,0.99248,0.00135,TESS,LC
2458376.238149,0.99389,0.00135,TESS,LC
2458376.239538,0.98832,0.00135,TESS,LC
2458376.240927,0.99124,0.00135,TESS,LC
2458376.242316,0.99372,0.00135,TESS,LC
2458376.243704,0.99146,0.00135,TESS,LC
2458376.245093,0.99292,0.00135,TESS,LC
2458376.246482,0.99305,0.00135,TESS,LC
2458376.247871,0.99432,0.00135,TESS,LC
2458376.24926,0.99269,0.00135,TESS,LC
2458376.250649,0.99346,0.00135,TESS,LC
2458376.252038,0.9905,0.00135,TESS,LC
2458376.253426,0.99207,0.00135,TESS,LC
2458376.254815,0.99204,0.00135,TESS,LC
2458376.256204,0.99173,0.00135,TESS,LC
2458376.257593,0.99148,0.00135,TESS,LC
2458376.258982,0.9923,0.00135,TESS,LC
2458376.260371,0.99073,0.00135,TESS,LC
2458376.26176,0.99345,0.00135,TESS,LC
2458376.263148,0.99486,0.00135,TESS,LC
2458376.264537,0.99168,0.00135,TESS,LC
2458376.265926,0.99179,0.00135,TESS,LC
2458376.267315,0.99135,0.00135,TESS,LC
2458376.268704,0.99188,0.00135,TESS,LC
2458376.270093,0.99321,0.00135,TESS,LC
2458376.271482,0.99182,0.00135,TESS,LC
2458376.27287,0.99401,0.00135,TESS,LC
2458376.274259,0.99546,0.00135,TESS,LC
2458376.275648,0.99385,0.00135,TESS,LC
2458376.277037,0.99039,0.00135,TESS,LC
2458376.278426,0.99529,0.00135,TESS,LC
2458376.279815,0.9938,0.00135,TESS,LC
2458376.281204,0.99536,0.00135,TESS,LC
2458376.282592,0.99278,0.00135,TESS,LC
2458376.283981,0.99271,0.00135,TESS,LC
2458376.28537,0.99464,0.00135,TESS,LC
2458376.286759,0.9944,0.00135,TESS,LC
2458376.288148,0.99748,0.00135,TESS,LC
2458376.289537,0.99534,0.00135,TESS,LC
2458376.290926,0.99925,0.00135,TESS,LC
2458376.292314,0.99594,0.00135,TESS,LC
2458376.293703,0.99737,0.00135,TESS,LC
2458376.295092,1.00186,0.00135,TESS,LC
2458376.296481,1.00097,0.00135,TESS,LC
2458376.29787,0.99731,0.00135,TESS,LC
2458376.299259,0.99938,0.00135,TESS,LC
2458376.300648,1.0001,0.00135,TESS,LC
2458376.302036,0.99834,0.00135,TESS,LC
2458376.303425,1.00078,0.00135,TESS,LC
2458376.304814,0.99926,0.00135,TESS,LC
2458376.306203,1.00165,0.00135,TESS,LC
2458376.307592,1.00111,0.00135,TESS,LC
2458376.308981,1.00246,0.00136,TESS,LC
2458376.31037,0.99999,0.00135,TESS,LC
2458376.311758,1.00088,0.00135,TESS,LC
2458376.313147,1.00083,0.00136,TESS,LC
2458376.314536,0.99949,0.00135,TESS,LC
2458376.315925,0.99901,0.00135,TESS,LC
2458376.317314,0.99874,0.00135,TESS,LC
2458376.318703,1.0004,0.00135,TESS,LC
2458376.320092,1.00094,0.00135,TESS,LC
2458376.32148,0.99899,0.00135,TESS,LC
2458376.322869,1.00118,0.00135,TESS,LC
2458376.324258,0.99938,0.00135,TESS,LC
2458376.325647,0.99863,0.00135,TESS,LC
2458376.327036,0.99922,0.00135,TESS,LC
2458376.328425,1.00019,0.00135,TESS,LC
2458376.329814,1.00247,0.00135,TESS,LC
2458376.331202,1.00004,0.00135,TESS,LC
2458376.332591,0.99932,0.00135,TESS,LC
2458376.33398,1.00156,0.00135,TESS,LC
2458376.335369,0.99983,0.00135,TESS,LC
2458376.336758,1.00169,0.00135,TESS,LC
2458376.338147,0.99949,0.00135,TESS,LC
2458376.339536,0.9989,0.00135,TESS,LC
2458376.340924,1.00155,0.00135,TESS,LC
2458376.342313,0.99784,0.00135,TESS,LC
2458376.343702,0.99977,0.00135,TESS,LC
2458376.345091,1.00201,0.00135,TESS,LC
2458376.34648,0.99755,0.00135,TESS,LC
2458376.347869,0.99885,0.00135,TESS,LC
2458376.349258,1.00017,0.00135,TESS,LC
2458376.350646,0.9999,0.00135,TESS,LC
2458376.352035,0.99846,0.00135,TESS,LC
2458376.353424,1.00121,0.00135,TESS,LC
2458376.354813,1.00151,0.00135,TESS,LC
2458376.356202,0.99918,0.00135,TESS,LC
2458376.357591,0.99837,0.00135,TESS,LC
2458376.35898,0.99754,0.00135,TESS,LC
2458376.360368,1.00126,0.00135,TESS,LC
2458376.361757,0.99724,0.00135,TESS,LC
2458376.363146,0.99957,0.00135,TESS,LC
2458376.364535,0.99953,0.00135,TESS,LC
2458376.365924,1.00134,0.00135,TESS,LC
2458376.367313,0.99989,0.00135,TESS,LC
2458376.368702,0.99921,0.00135,TESS,LC
2458376.37009,1.0001,0.00135,TESS,LC
2458376.371479,0.99995,0.00135,TESS,LC
2458376.372868,1.0017,0.00136,TESS,LC
2458376.374257,0.99977,0.00135,TESS,LC
2458376.375646,0.9995,0.00135,TESS,LC
2458376.377035,0.99946,0.00135,TESS,LC
2458376.378424,0.99846,0.00135,TESS,LC
2458376.379812,1.00133,0.00135,TESS,LC
2458376.381201,1.00009,0.00135,TESS,LC
2458376.38259,0.99845,0.00135,TESS,LC
2458380.643596,0.9987,0.00141,TESS,LC
2458380.644985,1.00013,0.00141,TESS,LC
2458380.646374,0.99989,0.00141,TESS,LC
2458380.647763,0.99997,0.00141,TESS,LC
2458380.649151,1.00071,0.00141,TESS,LC
2458380.65054,1.00105,0.00141,TESS,LC
2458380.651929,1.00072,0.00141,TESS,LC
2458380.653318,1.00107,0.00141,TESS,LC
2458380.654707,1.00147,0.00141,TESS,LC
2458380.656096,1.0023,0.00141,TESS,LC
2458380.657485,1.00025,0.00141,TESS,LC
2458380.658873,1.00112,0.00141,TESS,LC
2458380.660262,0.99973,0.00141,TESS,LC
2458380.661651,0.99937,0.00141,TESS,LC
2458380.66304,0.99799,0.00141,TESS,LC
2458380.664429,1.00053,0.00141,TESS,LC
2458380.665818,0.99903,0.00141,TESS,LC
2458380.667207,1.00268,0.00141,TESS,LC
2458380.668595,0.99902,0.00141,TESS,LC
2458380.669984,1.00307,0.00141,TESS,LC
2458380.671373,1.00138,0.00141,TESS,LC
2458380.672762,0.99897,0.00141,TESS,LC
2458380.674151,0.99849,0.00141,TESS,LC
2458380.67554,0.9999,0.00141,TESS,LC
2458380.676929,0.99924,0.00141,TESS,LC
2458380.678317,1.00063,0.00141,TESS,LC
2458380.679706,0.99945,0.00141,TESS,LC
2458380.681095,1.00069,0.00141,TESS,LC
2458380.682484,1.00424,0.00141,TESS,LC
2458380.683873,0.99776,0.00141,TESS,LC
2458380.685262,1.00018,0.00141,TESS,LC
2458380.686651,0.99895,0.00141,TESS,LC
2458380.688039,0.99983,0.00141,TESS,LC
2458380.689428,0.99915,0.00141,TESS,LC
2458380.690817,1.00023,0.00141,TESS,LC
2458380.692206,1.001,0.00141,TESS,LC
2458380.693595,0.99958,0.00141,TESS,LC
2458380.694984,0.99976,0.00141,TESS,LC
2458380.696372,0.99834,0.00141,TESS,LC
2458380.697761,0.99997,0.00141,TESS,LC
2458380.69915,1.0009,0.00141,TESS,LC
2458380.700539,1.00272,0.00141,TESS,LC
2458380.701928,1.00137,0.00141,TESS,LC
2458380.703317,1.0002,0.00141,TESS,LC
2458380.704706,1.00132,0.00141,TESS,LC
2458380.706094,1.00095,0.00141,TESS,LC
2458380.707483,0.99945,0.00141,TESS,LC
2458380.708872,1.00054,0.00141,TESS,LC
2458380.710261,0.99943,0.00141,TESS,LC
2458380.71165,0.99921,0.00141,TESS,LC
2458380.713039,0.99838,0.00141,TESS,LC
2458380.714428,1.00001,0.00141,TESS,LC
2458380.715816,1.00107,0.00141,TESS,LC
2458380.717205,0.99826,0.00141,TESS,LC
2458380.718594,1.00131,0.00141,TESS,LC
2458380.719983,0.9995,0.00141,TESS,LC
2458380.721372,1.00011,0.00141,TESS,LC
2458380.722761,0.99863,0.00141,TESS,LC
2458380.72415,1.00122,0.00141,TESS,LC
2458380.725538,0.99888,0.00141,TESS,LC
2458380.726927,1.00063,0.00141,TESS,LC
2458380.728316,0.99989,0.00141,TESS,LC
2458380.729705,0.9986,0.00141,TESS,LC
2458380.731094,0.99947,0.00141,TESS,LC
2458380.733872,0.99724,0.00141,TESS,LC
2458380.73526,0.99588,0.00141,TESS,LC
2458380.736649,0.99574,0.00141,TESS,LC
2458380.738038,0.99499,0.00141,TESS,LC
2458380.740816,0.99219,0.00141,TESS,LC
2458380.742205,0.99295,0.00141,TESS,LC
2458380.743593,0.99551,0.00141,TESS,LC
2458380.744982,0.9937,0.00141,TESS,LC
2458380.746371,0.99424,0.00141,TESS,LC
2458380.74776,0.99239,0.00141,TESS,LC
2458380.749149,0.9969,0.00141,TESS,LC
2458380.750538,0.99463,0.00141,TESS,LC
2458380.751927,0.99493,0.00141,TESS,LC
2458380.753315,0.99228,0.00141,TESS,LC
2458380.754704,0.99303,0.00141,TESS,LC
2458380.756093,0.99195,0.00141,TESS,LC
2458380.757482,0.99222,0.00141,TESS,LC
2458380.758871,0.99197,0.00141,TESS,LC
2458380.76026,0.98842,0.00141,TESS,LC
2458380.761649,0.99406,0.00141,TESS,LC
2458380.763037,0.9912,0.00141,TESS,LC
2458380.764426,0.99326,0.00141,TESS,LC
2458380.765815,0.99082,0.00141,TESS,LC
2458380.767204,0.9901,0.00141,TESS,LC
2458380.768593,0.99149,0.00141,TESS,LC
2458380.769982,0.9917,0.00141,TESS,LC
2458380.771371,0.99088,0.00141,TESS,LC
2458380.772759,0.99354,0.00141,TESS,LC
2458380.774148,0.99095,0.00141,TESS,LC
2458380.775537,0.99076,0.00141,TESS,LC
2458380.776926,0.99004,0.00141,TESS,LC
2458380.778315,0.99369,0.00141,TESS,LC
2458380.779704,0.9909,0.00141,TESS,LC
2458380.781093,0.99169,0.00141,TESS,LC
2458380.782481,0.991,0.00141,TESS,LC
2458380.78387,0.99141,0.00141,TESS,LC
2458380.785259,0.99387,0.00141,TESS,LC
2458380.786648,0.98894,0.00141,TESS,LC
2458380.788037,0.99221,0.00141,TESS,LC
2458380.789426,0.99122,0.00141,TESS,LC
2458380.790814,0.99282,0.00141,TESS,LC
2458380.792203,0.99248,0.00141,TESS,LC
2458380.793592,0.99283,0.00141,TESS,LC
2458380.794981,0.99167,0.00141,TESS,LC
2458380.79637,0.99041,0.00141,TESS,LC
2458380.797759,0.99603,0.00142,TESS,LC
2458380.799148,0.99192,0.00141,TESS,LC
2458380.800536,0.9921,0.00141,TESS,LC
2458380.801925,0.99129,0.00141,TESS,LC
2458380.803314,0.99442,0.00142,TESS,LC
2458380.804703,0.99197,0.00141,TESS,LC
2458380.806092,0.99156,0.00141,TESS,LC
2458380.807481,0.9905,0.00141,TESS,LC
2458380.80887,0.99169,0.00141,TESS,LC
2458380.810258,0.99179,0.00142,TESS,LC
2458380.811647,0.99355,0.00142,TESS,LC
2458380.813036,0.99213,0.00142,TESS,LC
2458380.814425,0.99213,0.00142,TESS,LC
2458380.815814,0.99695,0.00142,TESS,LC
2458380.817203,0.99472,0.00142,TESS,LC
2458380.818592,0.99309,0.00142,TESS,LC
2458380.81998,0.99583,0.00142,TESS,LC
2458380.821369,0.99437,0.00142,TESS,LC
2458380.822758,0.99668,0.00142,TESS,LC
2458380.824147,0.99786,0.00142,TESS,LC
2458380.825536,1.0035,0.00142,TESS,LC
2458380.826925,0.99723,0.00142,TESS,LC
2458380.828313,1.00207,0.00142,TESS,LC
2458380.829702,0.99839,0.00142,TESS,LC
2458380.831091,0.99816,0.00142,TESS,LC
2458380.83248,0.99872,0.00142,TESS,LC
2458380.833869,0.99719,0.00142,TESS,LC
2458380.835258,0.99987,0.00142,TESS,LC
2458380.836647,0.99987,0.00142,TESS,LC
2458380.838035,1.00013,0.00142,TESS,LC
2458380.839424,0.99996,0.00142,TESS,LC
2458380.840813,0.99885,0.00142,TESS,LC
2458380.842202,0.99877,0.00142,TESS,LC
2458380.843591,1.00054,0.00142,TESS,LC
2458380.84498,0.99981,0.00142,TESS,LC
2458380.846369,0.99992,0.00142,TESS,LC
2458380.847757,0.99801,0.00142,TESS,LC
2458380.849146,1.00136,0.00142,TESS,LC
2458380.850535,0.99978,0.00142,TESS,LC
2458380.851924,1.00087,0.00142,TESS,LC
2458380.853313,1.00197,0.00142,TESS,LC
2458380.854702,1.00066,0.00142,TESS,LC
2458380.856091,0.99878,0.00142,TESS,LC
2458380.857479,0.99904,0.00142,TESS,LC
2458380.858868,1.00048,0.00142,TESS,LC
2458380.860257,1.00025,0.00142,TESS,LC
2458380.861646,0.99967,0.00142,TESS,LC
2458380.863035,0.9984,0.00142,TESS,LC
2458380.864424,0.99946,0.00142,TESS,LC
2458380.865813,0.99843,0.00142,TESS,LC
2458380.867201,1.00111,0.00142,TESS,LC
2458380.86859,1.00051,0.00142,TESS,LC
2458380.869979,1.00254,0.00142,TESS,LC
2458380.871368,0.99926,0.00142,TESS,LC
2458380.872757,1.0034,0.00143,TESS,LC
2458380.874146,0.99972,0.00142,TESS,LC
2458380.875534,0.99897,0.00142,TESS,LC
2458380.878312,1.00093,0.00142,TESS,LC
2458380.879701,0.99933,0.00142,TESS,LC
2458380.88109,1.00099,0.00142,TESS,LC
2458380.882479,1.00048,0.00143,TESS,LC
2458380.883868,0.99927,0.00142,TESS,LC
2458380.885256,1.00229,0.00143,TESS,LC
2458380.886645,0.9996,0.00142,TESS,LC
2458380.888034,1.00052,0.00143,TESS,LC
2458380.889423,1.00048,0.00143,TESS,LC
2458380.890812,0.99757,0.00142,TESS,LC
2458380.892201,1.00047,0.00143,TESS,LC
2458380.89359,0.99955,0.00143,TESS,LC
2458380.894978,1.00043,0.00143,TESS,LC
2458380.896367,1.00144,0.00143,TESS,LC
2458380.897756,0.9986,0.00143,TESS,LC
2458380.899145,1.00246,0.00143,TESS,LC
2458380.900534,1.00159,0.00143,TESS,LC
2458380.901923,0.99815,0.00143,TESS,LC
2458380.9047,0.99895,0.00143,TESS,LC
2458380.906089,1.00129,0.00143,TESS,LC
2458380.907478,1.00077,0.00143,TESS,LC
2458380.908867,0.99958,0.00143,TESS,LC
2458380.910256,0.99951,0.00143,TESS,LC
2458380.911645,0.99867,0.00143,TESS,LC
2458380.913034,0.99688,0.00143,TESS,LC
2458380.914422,0.99996,0.00143,TESS,LC
2459092.175481,0.99977,0.00135,TESS,LC
2459092.176869,0.99904,0.00135,TESS,LC
2459092.178258,1.00133,0.00135,TESS,LC
2459092.179647,0.99962,0.00135,TESS,LC
2459092.181036,1.00231,0.00135,TESS,LC
2459092.182425,0.99973,0.00135,TESS,LC
2459092.183814,1.00193,0.00135,TESS,LC
2459092.185203,0.99918,0.00135,TESS,LC
2459092.186592,0.9999,0.00135,TESS,LC
2459092.187981,1.00082,0.00135,TESS,LC
2459092.189369,0.99757,0.00135,TESS,LC
2459092.190758,0.99971,0.00135,TESS,LC
2459092.192147,1.00038,0.00135,TESS,LC
2459092.193536,0.99929,0.00135,TESS,LC
2459092.194925,1.00015,0.00135,TESS,LC
2459092.196314,1.00088,0.00135,TESS,LC
2459092.197703,1.00142,0.00135,TESS,LC
2459092.199092,0.99997,0.00135,TESS,LC
2459092.20048,0.99965,0.00135,TESS,LC
2459092.201869,0.99859,0.00135,TESS,LC
2459092.203258,1.00089,0.00135,TESS,LC
2459092.204647,1.00167,0.00135,TESS,LC
2459092.206036,0.99966,0.00135,TESS,LC
2459092.207425,1.00074,0.00135,TESS,LC
2459092.208814,0.99949,0.00135,TESS,LC
2459092.210203,0.99938,0.00135,TESS,LC
2459092.211592,1.00039,0.00135,TESS,LC
2459092.214369,0.999,0.00135,TESS,LC
2459092.215758,1.00154,0.00135,TESS,LC
2459092.217147,0.99951,0.00135,TESS,LC
2459092.218536,1.00137,0.00135,TESS,LC
2459092.219925,0.99821,0.00135,TESS,LC
2459092.221314,0.99892,0.00135,TESS,LC
2459092.222703,0.99995,0.00135,TESS,LC
2459092.224092,1.00132,0.00135,TESS,LC
2459092.22548,1.00051,0.00135,TESS,LC
2459092.226869,0.99788,0.00135,TESS,LC
2459092.228258,1.00179,0.00135,TESS,LC
2459092.229647,1.0002,0.00135,TESS,LC
2459092.231036,0.99978,0.00135,TESS,LC
2459092.232425,1.00114,0.00135,TESS,LC
2459092.233814,0.99969,0.00135,TESS,LC
2459092.235203,0.9997,0.00135,TESS,LC
2459092.236591,0.99991,0.00135,TESS,LC
2459092.23798,0.99972,0.00135,TESS,LC
2459092.239369,0.99971,0.00135,TESS,LC
2459092.240758,1.00138,0.00135,TESS,LC
2459092.242147,0.99884,0.00135,TESS,LC
2459092.243536,0.99884,0.00135,TESS,LC
2459092.244925,1.00197,0.00135,TESS,LC
2459092.246314,1.00002,0.00135,TESS,LC
2459092.247703,0.99798,0.00135,TESS,LC
2459092.249091,0.99913,0.00135,TESS,LC
2459092.25048,1.00052,0.00135,TESS,LC
2459092.251869,1.00068,0.00135,TESS,LC
2459092.253258,1.00101,0.00135,TESS,LC
2459092.254647,1.00158,0.00135,TESS,LC
2459092.256036,0.99656,0.00135,TESS,LC
2459092.257425,1.00047,0.00135,TESS,LC
2459092.258814,0.99893,0.00135,TESS,LC
2459092.260203,1.00111,0.00135,TESS,LC
2459092.261591,0.99884,0.00135,TESS,LC
2459092.26298,0.9969,0.00135,TESS,LC
2459092.264369,0.9956,0.00135,TESS,LC
2459092.265758,0.9981,0.00135,TESS,LC
2459092.267147,0.99622,0.00135,TESS,LC
2459092.268536,0.99567,0.00135,TESS,LC
2459092.269925,0.99523,0.00135,TESS,LC
2459092.271314,0.99566,0.00135,TESS,LC
2459092.272703,0.99337,0.00135,TESS,LC
2459092.274091,0.99607,0.00135,TESS,LC
2459092.27548,0.99261,0.00135,TESS,LC
2459092.276869,0.99249,0.00135,TESS,LC
2459092.278258,0.99352,0.00135,TESS,LC
2459092.279647,0.99146,0.00135,TESS,LC
2459092.281036,0.99394,0.00135,TESS,LC
2459092.282425,0.992,0.00135,TESS,LC
2459092.283814,0.99352,0.00135,TESS,LC
2459092.285202,0.99557,0.00135,TESS,LC
2459092.286591,0.99243,0.00135,TESS,LC
2459092.28798,0.99256,0.00135,TESS,LC
2459092.289369,0.99373,0.00135,TESS,LC
2459092.290758,0.9929,0.00135,TESS,LC
2459092.292147,0.99054,0.00135,TESS,LC
2459092.293536,0.99494,0.00135,TESS,LC
2459092.294925,0.99157,0.00135,TESS,LC
2459092.296314,0.99187,0.00135,TESS,LC
2459092.297702,0.99198,0.00135,TESS,LC
2459092.299091,0.99422,0.00135,TESS,LC
2459092.30048,0.99122,0.00135,TESS,LC
2459092.301869,0.99476,0.00135,TESS,LC
2459092.303258,0.9911,0.00135,TESS,LC
2459092.304647,0.99232,0.00135,TESS,LC
2459092.306036,0.9899,0.00134,TESS,LC
2459092.307425,0.99252,0.00135,TESS,LC
2459092.308814,0.99145,0.00135,TESS,LC
2459092.310202,0.99071,0.00135,TESS,LC
2459092.311591,0.99292,0.00135,TESS,LC
2459092.31298,0.99105,0.00135,TESS,LC
2459092.314369,0.99202,0.00135,TESS,LC
2459092.315758,0.99074,0.00135,TESS,LC
2459092.317147,0.98999,0.00134,TESS,LC
2459092.318536,0.99037,0.00135,TESS,LC
2459092.319925,0.99097,0.00135,TESS,LC
2459092.321313,0.99349,0.00135,TESS,LC
2459092.322702,0.99457,0.00135,TESS,LC
2459092.324091,0.99257,0.00135,TESS,LC
2459092.32548,0.99121,0.00135,TESS,LC
2459092.326869,0.99296,0.00135,TESS,LC
2459092.328258,0.99333,0.00135,TESS,LC
2459092.329647,0.99224,0.00135,TESS,LC
2459092.331036,0.99333,0.00135,TESS,LC
2459092.332425,0.99267,0.00135,TESS,LC
2459092.333813,0.99172,0.00135,TESS,LC
2459092.335202,0.99153,0.00135,TESS,LC
2459092.336591,0.99058,0.00135,TESS,LC
2459092.33798,0.99295,0.00135,TESS,LC
2459092.339369,0.99279,0.00135,TESS,LC
2459092.340758,0.99263,0.00135,TESS,LC
2459092.342147,0.99116,0.00135,TESS,LC
2459092.343536,0.9925,0.00135,TESS,LC
2459092.344925,0.99239,0.00135,TESS,LC
2459092.346313,0.99484,0.00135,TESS,LC
2459092.347702,0.99424,0.00135,TESS,LC
2459092.349091,0.99353,0.00135,TESS,LC
2459092.35048,0.99373,0.00135,TESS,LC
2459092.351869,0.99397,0.00135,TESS,LC
2459092.353258,0.99688,0.00135,TESS,LC
2459092.354647,0.99357,0.00135,TESS,LC
2459092.356036,0.99501,0.00135,TESS,LC
2459092.357425,0.99721,0.00135,TESS,LC
2459092.358813,0.99895,0.00135,TESS,LC
2459092.360202,0.99886,0.00135,TESS,LC
2459092.361591,0.99985,0.00135,TESS,LC
2459092.36298,1.00158,0.00135,TESS,LC
2459092.364369,0.99973,0.00135,TESS,LC
2459092.365758,1.00115,0.00135,TESS,LC
2459092.367147,0.99903,0.00135,TESS,LC
2459092.368536,0.99978,0.00135,TESS,LC
2459092.369924,1.00037,0.00135,TESS,LC
2459092.371313,1.0008,0.00135,TESS,LC
2459092.372702,1.00214,0.00135,TESS,LC
2459092.374091,0.9999,0.00135,TESS,LC
2459092.37548,1.00211,0.00135,TESS,LC
2459092.376869,0.99799,0.00135,TESS,LC
2459092.378258,0.99851,0.00135,TESS,LC
2459092.379647,1.00095,0.00135,TESS,LC
2459092.381036,1.00143,0.00135,TESS,LC
2459092.382424,1.00329,0.00135,TESS,LC
2459092.383813,1.00282,0.00135,TESS,LC
2459092.385202,1.00085,0.00135,TESS,LC
2459092.386591,1.0006,0.00135,TESS,LC
2459092.38798,0.99993,0.00135,TESS,LC
2459092.389369,1.00029,0.00135,TESS,LC
2459092.390758,1.0022,0.00135,TESS,LC
2459092.392147,1.00107,0.00135,TESS,LC
2459092.393536,1.00312,0.00135,TESS,LC
2459092.394924,0.99905,0.00135,TESS,LC
2459092.396313,1.00074,0.00135,TESS,LC
2459092.397702,0.99952,0.00135,TESS,LC
2459092.399091,1.00026,0.00135,TESS,LC
2459092.40048,0.99936,0.00135,TESS,LC
2459092.401869,1.00118,0.00135,TESS,LC
2459092.403258,1.00205,0.00135,TESS,LC
2459092.404647,0.9988,0.00135,TESS,LC
2459092.406035,0.99928,0.00135,TESS,LC
2459092.407424,0.99866,0.00135,TESS,LC
2459092.408813,0.99652,0.00135,TESS,LC
2459092.410202,0.99935,0.00135,TESS,LC
2459092.411591,1.00166,0.00135,TESS,LC
2459092.41298,1.00205,0.00135,TESS,LC
2459092.414369,0.99926,0.00135,TESS,LC
2459092.415758,0.9999,0.00135,TESS,LC
2459092.417147,1.00206,0.00135,TESS,LC
2459092.418535,1.00165,0.00135,TESS,LC
2459092.419924,0.99947,0.00135,TESS,LC
2459092.421313,0.99861,0.00135,TESS,LC
2459092.422702,0.99985,0.00135,TESS,LC
2459092.424091,1.00277,0.00135,TESS,LC
2459092.42548,0.99928,0.00135,TESS,LC
2459092.426869,0.99939,0.00135,TESS,LC
2459092.428258,1.00073,0.00135,TESS,LC
2459092.429647,1.00246,0.00135,TESS,LC
2459092.431035,0.99963,0.00135,TESS,LC
2459092.432424,1.00207,0.00135,TESS,LC
2459092.433813,0.99807,0.00135,TESS,LC
2459092.435202,0.99776,0.00135,TESS,LC
2459092.436591,0.99824,0.00135,TESS,LC
2459092.43798,0.99915,0.00135,TESS,LC
2459092.439369,0.99852,0.00135,TESS,LC
2459092.440758,0.99887,0.00135,TESS,LC
2459092.442146,1.00064,0.00135,TESS,LC
2459092.443535,1.00008,0.00135,TESS,LC
2459092.444924,0.99923,0.00135,TESS,LC
2459092.446313,1.00094,0.00135,TESS,LC
2459096.7074,0.99962,0.00136,TESS,LC
2459096.708789,1.00033,0.00136,TESS,LC
2459096.710177,1.00116,0.00136,TESS,LC
2459096.711566,1.0014,0.00136,TESS,LC
2459096.712955,0.99735,0.00136,TESS,LC
2459096.714344,0.99987,0.00136,TESS,LC
2459096.715733,0.9994,0.00136,TESS,LC
2459096.717122,1.00182,0.00136,TESS,LC
2459096.718511,1.00172,0.00136,TESS,LC
2459096.7199,1.00116,0.00136,TESS,LC
2459096.721288,0.99819,0.00136,TESS,LC
2459096.722677,0.99935,0.00136,TESS,LC
2459096.724066,0.99956,0.00136,TESS,LC
2459096.725455,1.00166,0.00136,TESS,LC
2459096.726844,0.99873,0.00136,TESS,LC
2459096.728233,0.99851,0.00136,TESS,LC
2459096.729622,0.99775,0.00136,TESS,LC
2459096.731011,0.99913,0.00136,TESS,LC
2459096.732399,1.00183,0.00136,TESS,LC
2459096.733788,1.0004,0.00136,TESS,LC
2459096.735177,0.9994,0.00136,TESS,LC
2459096.736566,0.99848,0.00136,TESS,LC
2459096.737955,0.99886,0.00136,TESS,LC
2459096.739344,0.99992,0.00136,TESS,LC
2459096.740733,0.99899,0.00136,TESS,LC
2459096.742122,0.99967,0.00136,TESS,LC
2459096.74351,0.99888,0.00136,TESS,LC
2459096.744899,1.00137,0.00136,TESS,LC
2459096.746288,0.99841,0.00136,TESS,LC
2459096.747677,0.99753,0.00136,TESS,LC
2459096.749066,1.00049,0.00136,TESS,LC
2459096.750455,0.99933,0.00136,TESS,LC
2459096.751844,1.00136,0.00136,TESS,LC
2459096.753233,1.00196,0.00136,TESS,LC
2459096.754621,1.00055,0.00136,TESS,LC
2459096.75601,0.99982,0.00136,TESS,LC
2459096.757399,0.9987,0.00136,TESS,LC
2459096.758788,1.00157,0.00136,TESS,LC
2459096.760177,0.99997,0.00136,TESS,LC
2459096.761566,1.00159,0.00136,TESS,LC
2459096.762955,0.99863,0.00136,TESS,LC
2459096.764344,0.99993,0.00136,TESS,LC
2459096.765732,0.99775,0.00136,TESS,LC
2459096.767121,1.00098,0.00136,TESS,LC
2459096.76851,0.99769,0.00136,TESS,LC
2459096.769899,1.00042,0.00136,TESS,LC
2459096.771288,1.00166,0.00136,TESS,LC
2459096.772677,1.00147,0.00136,TESS,LC
2459096.774066,1.00051,0.00136,TESS,LC
2459096.775455,0.99962,0.00136,TESS,LC
2459096.776844,1.00023,0.00136,TESS,LC
2459096.778232,0.99863,0.00136,TESS,LC
2459096.779621,1.00016,0.00136,TESS,LC
2459096.78101,1.00066,0.00136,TESS,LC
2459096.782399,1.00238,0.00136,TESS,LC
2459096.783788,1.00063,0.00136,TESS,LC
2459096.785177,0.99821,0.00136,TESS,LC
2459096.786566,0.99864,0.00136,TESS,LC
2459096.787955,1.00051,0.00136,TESS,LC
2459096.789343,0.99917,0.00136,TESS,LC
2459096.790732,1.00118,0.00136,TESS,LC
2459096.792121,1.00131,0.00136,TESS,LC
2459096.79351,0.99929,0.00136,TESS,LC
2459096.794899,0.99983,0.00136,TESS,LC
2459096.796288,0.99867,0.00136,TESS,LC
2459096.797677,0.99881,0.00136,TESS,LC
2459096.799066,0.99617,0.00136,TESS,LC
2459096.800454,0.99562,0.00136,TESS,LC
2459096.801843,0.99487,0.00136,TESS,LC
2459096.803232,0.99278,0.00136,TESS,LC
2459096.804621,0.99406,0.00136,TESS,LC
2459096.80601,0.9934,0.00136,TESS,LC
2459096.807399,0.99335,0.00136,TESS,LC
2459096.808788,0.99047,0.00136,TESS,LC
2459096.810177,0.99434,0.00136,TESS,LC
2459096.811565,0.99256,0.00136,TESS,LC
2459096.812954,0.99385,0.00136,TESS,LC
2459096.814343,0.9948,0.00136,TESS,LC
2459096.815732,0.99282,0.00136,TESS,LC
2459096.817121,0.99334,0.00136,TESS,LC
2459096.81851,0.99171,0.00136,TESS,LC
2459096.819899,0.99232,0.00136,TESS,LC
2459096.821288,0.99197,0.00136,TESS,LC
2459096.822676,0.99147,0.00136,TESS,LC
2459096.824065,0.99081,0.00136,TESS,LC
2459096.825454,0.99316,0.00136,TESS,LC
2459096.826843,0.99401,0.00136,TESS,LC
2459096.828232,0.99388,0.00136,TESS,LC
2459096.829621,0.99028,0.00136,TESS,LC
2459096.83101,0.9936,0.00136,TESS,LC
2459096.832399,0.9913,0.00136,TESS,LC
2459096.833787,0.99187,0.00136,TESS,LC
2459096.835176,0.9907,0.00136,TESS,LC
2459096.836565,0.9926,0.00136,TESS,LC
2459096.837954,0.99384,0.00136,TESS,LC
2459096.839343,0.99007,0.00136,TESS,LC
2459096.840732,0.99142,0.00136,TESS,LC
2459096.842121,0.99135,0.00136,TESS,LC
2459096.84351,0.99185,0.00136,TESS,LC
2459096.844898,0.99198,0.00136,TESS,LC
2459096.846287,0.99448,0.00136,TESS,LC
2459096.847676,0.99343,0.00136,TESS,LC
2459096.849065,0.98929,0.00136,TESS,LC
2459096.850454,0.99137,0.00136,TESS,LC
2459096.851843,0.99422,0.00136,TESS,LC
2459096.853232,0.993,0.00136,TESS,LC
2459096.854621,0.99081,0.00136,TESS,LC
2459096.856009,0.99349,0.00136,TESS,LC
2459096.857398,0.9922,0.00136,TESS,LC
2459096.858787,0.99188,0.00136,TESS,LC
2459096.860176,0.99083,0.00136,TESS,LC
2459096.861565,0.99161,0.00136,TESS,LC
2459096.862954,0.99059,0.00136,TESS,LC
2459096.864343,0.99184,0.00136,TESS,LC
2459096.865732,0.99241,0.00136,TESS,LC
2459096.867121,0.99199,0.00136,TESS,LC
2459096.868509,0.99276,0.00136,TESS,LC
2459096.869898,0.99651,0.00136,TESS,LC
2459096.871287,0.99332,0.00136,TESS,LC
2459096.872676,0.99277,0.00136,TESS,LC
2459096.874065,0.99289,0.00136,TESS,LC
2459096.875454,0.99304,0.00136,TESS,LC
2459096.876843,0.99242,0.00136,TESS,LC
2459096.878232,0.99442,0.00136,TESS,LC
2459096.87962,0.99317,0.00136,TESS,LC
2459096.881009,0.99279,0.00136,TESS,LC
2459096.882398,0.99131,0.00136,TESS,LC
2459096.883787,0.99434,0.00136,TESS,LC
2459096.885176,0.99499,0.00136,TESS,LC
2459096.886565,0.99684,0.00136,TESS,LC
2459096.887954,0.99749,0.00136,TESS,LC
2459096.889343,1.0003,0.00137,TESS,LC
2459096.890731,0.99858,0.00136,TESS,LC
2459096.89212,1.00166,0.00137,TESS,LC
2459096.893509,0.99836,0.00136,TESS,LC
2459096.894898,0.99914,0.00136,TESS,LC
2459096.896287,0.99944,0.00136,TESS,LC
2459096.897676,1.00099,0.00137,TESS,LC
2459096.899065,0.99969,0.00136,TESS,LC
2459096.900454,1.00068,0.00137,TESS,LC
2459096.901842,0.99954,0.00136,TESS,LC
2459096.903231,1.0,0.00136,TESS,LC
2459096.90462,1.00056,0.00137,TESS,LC
2459096.906009,0.99833,0.00137,TESS,LC
2459096.907398,1.00145,0.00137,TESS,LC
2459096.908787,0.99878,0.00136,TESS,LC
2459096.910176,0.99905,0.00136,TESS,LC
2459096.911565,1.00039,0.00136,TESS,LC
2459096.912953,1.00203,0.00137,TESS,LC
2459096.914342,1.00063,0.00136,TESS,LC
2459096.915731,1.00174,0.00137,TESS,LC
2459096.91712,0.99945,0.00137,TESS,LC
2459096.918509,0.99978,0.00137,TESS,LC
2459096.919898,1.00063,0.00137,TESS,LC
2459096.921287,1.00055,0.00136,TESS,LC
2459096.922676,1.00071,0.00137,TESS,LC
2459096.924064,0.99931,0.00136,TESS,LC
2459096.925453,1.00004,0.00137,TESS,LC
2459096.926842,0.9991,0.00136,TESS,LC
2459096.928231,1.00138,0.00137,TESS,LC
2459096.92962,1.00155,0.00137,TESS,LC
2459096.931009,1.00021,0.00137,TESS,LC
2459096.932398,0.99933,0.00136,TESS,LC
2459096.933787,0.99813,0.00137,TESS,LC
2459096.935175,1.00102,0.00137,TESS,LC
2459096.936564,0.99915,0.00137,TESS,LC
2459096.937953,1.00123,0.00137,TESS,LC
2459096.939342,1.00014,0.00137,TESS,LC
2459096.940731,1.00158,0.00137,TESS,LC
2459096.94212,0.99978,0.00137,TESS,LC
2459096.943509,1.00116,0.00137,TESS,LC
2459096.944898,0.99911,0.00136,TESS,LC
2459096.946287,1.00115,0.00137,TESS,LC
2459096.947675,0.99758,0.00137,TESS,LC
2459096.949064,0.99965,0.00137,TESS,LC
2459096.950453,1.00303,0.00137,TESS,LC
2459096.951842,1.00083,0.00137,TESS,LC
2459096.953231,1.00262,0.00137,TESS,LC
2459096.95462,0.99984,0.00137,TESS,LC
2459096.956009,1.00124,0.00137,TESS,LC
2459096.957398,0.99995,0.00137,TESS,LC
2459096.958786,1.00113,0.00137,TESS,LC
2459096.960175,0.99993,0.00137,TESS,LC
2459096.961564,0.99752,0.00136,TESS,LC
2459096.962953,0.99928,0.00136,TESS,LC
2459096.964342,0.99815,0.00137,TESS,LC
2459096.965731,0.997,0.00136,TESS,LC
2459096.96712,1.00018,0.00137,TESS,LC
2459096.968509,0.99798,0.00137,TESS,LC
2459096.969897,1.00179,0.00137,TESS,LC
2459096.971286,1.00149,0.00137,TESS,LC
2459096.972675,0.99998,0.00137,TESS,LC
2459096.974064,1.00157,0.00137,TESS,LC
2459096.975453,1.00019,0.00137,TESS,LC
2459096.976842,0.99947,0.00137,TESS,LC
2459096.978231,1.00337,0.00137,TESS,LC
2459105.772558,1.00033,0.00136,TESS,LC
2459105.773947,0.99848,0.00136,TESS,LC
2459105.775336,1.00037,0.00136,TESS,LC
2459105.776725,0.99829,0.00135,TESS,LC
2459105.778114,1.00165,0.00136,TESS,LC
2459105.779503,1.00111,0.00136,TESS,LC
2459105.780892,0.99985,0.00136,TESS,LC
2459105.78228,0.99923,0.00136,TESS,LC
2459105.783669,0.99778,0.00136,TESS,LC
2459105.785058,1.00069,0.00136,TESS,LC
2459105.786447,0.99836,0.00136,TESS,LC
2459105.787836,0.99976,0.00136,TESS,LC
2459105.789225,1.00157,0.00136,TESS,LC
2459105.790614,1.00099,0.00136,TESS,LC
2459105.792002,0.99966,0.00136,TESS,LC
2459105.793391,0.99935,0.00136,TESS,LC
2459105.79478,1.00007,0.00136,TESS,LC
2459105.796169,1.00079,0.00136,TESS,LC
2459105.797558,0.99988,0.00136,TESS,LC
2459105.798947,1.00048,0.00136,TESS,LC
2459105.800336,1.00072,0.00136,TESS,LC
2459105.801724,0.99936,0.00136,TESS,LC
2459105.803113,0.99884,0.00136,TESS,LC
2459105.804502,0.99982,0.00136,TESS,LC
2459105.805891,0.99944,0.00136,TESS,LC
2459105.80728,1.00132,0.00136,TESS,LC
2459105.808669,1.00135,0.00136,TESS,LC
2459105.810058,0.99998,0.00136,TESS,LC
2459105.811446,1.0017,0.00136,TESS,LC
2459105.812835,1.0005,0.00136,TESS,LC
2459105.814224,1.00139,0.00136,TESS,LC
2459105.815613,0.99974,0.00136,TESS,LC
2459105.817002,0.9998,0.00135,TESS,LC
2459105.818391,0.99897,0.00136,TESS,LC
2459105.81978,1.00041,0.00136,TESS,LC
2459105.821168,1.00088,0.00136,TESS,LC
2459105.822557,0.99939,0.00136,TESS,LC
2459105.823946,0.99877,0.00135,TESS,LC
2459105.825335,1.0015,0.00136,TESS,LC
2459105.826724,0.99926,0.00136,TESS,LC
2459105.828113,0.99713,0.00136,TESS,LC
2459105.829502,0.99933,0.00136,TESS,LC
2459105.83089,0.99832,0.00135,TESS,LC
2459105.832279,0.9975,0.00135,TESS,LC
2459105.833668,1.00135,0.00136,TESS,LC
2459105.835057,0.9991,0.00136,TESS,LC
2459105.836446,1.00023,0.00136,TESS,LC
2459105.837835,0.99761,0.00135,TESS,LC
2459105.839224,0.99859,0.00136,TESS,LC
2459105.840612,1.0017,0.00136,TESS,LC
2459105.842001,0.99894,0.00136,TESS,LC
2459105.84339,0.99853,0.00136,TESS,LC
2459105.844779,0.99982,0.00136,TESS,LC
2459105.846168,0.9996,0.00136,TESS,LC
2459105.847557,1.0026,0.00136,TESS,LC
2459105.848946,0.99965,0.00136,TESS,LC
2459105.850334,0.99905,0.00136,TESS,LC
2459105.851723,0.99878,0.00136,TESS,LC
2459105.853112,0.99861,0.00136,TESS,LC
2459105.854501,1.00095,0.00136,TESS,LC
2459105.85589,1.00026,0.00136,TESS,LC
2459105.857279,0.99892,0.00136,TESS,LC
2459105.858668,1.00055,0.00136,TESS,LC
2459105.860056,1.00012,0.00136,TESS,LC
2459105.861445,0.99624,0.00135,TESS,LC
2459105.862834,0.99861,0.00136,TESS,LC
2459105.864223,0.99782,0.00135,TESS,LC
2459105.865612,0.99306,0.00135,TESS,LC
2459105.867001,0.99401,0.00135,TESS,LC
2459105.86839,0.99399,0.00135,TESS,LC
2459105.869778,0.9917,0.00135,TESS,LC
2459105.871167,0.99233,0.00135,TESS,LC
2459105.872556,0.99281,0.00135,TESS,LC
2459105.873945,0.99322,0.00135,TESS,LC
2459105.875334,0.99263,0.00135,TESS,LC
2459105.876723,0.99228,0.00135,TESS,LC
2459105.878112,0.99402,0.00135,TESS,LC
2459105.8795,0.99201,0.00135,TESS,LC
2459105.880889,0.99408,0.00135,TESS,LC
2459105.882278,0.99197,0.00135,TESS,LC
2459105.883667,0.99303,0.00135,TESS,LC
2459105.885056,0.99486,0.00135,TESS,LC
2459105.886445,0.99242,0.00135,TESS,LC
2459105.887834,0.99299,0.00135,TESS,LC
2459105.889222,0.9933,0.00135,TESS,LC
2459105.890611,0.9958,0.00135,TESS,LC
2459105.892,0.99154,0.00135,TESS,LC
2459105.893389,0.99036,0.00135,TESS,LC
2459105.894778,0.99141,0.00135,TESS,LC
2459105.896167,0.9915,0.00135,TESS,LC
2459105.897556,0.99396,0.00135,TESS,LC
2459105.898944,0.99239,0.00135,TESS,LC
2459105.900333,0.99256,0.00135,TESS,LC
2459105.901722,0.99238,0.00135,TESS,LC
2459105.903111,0.98962,0.00135,TESS,LC
2459105.9045,0.99402,0.00135,TESS,LC
2459105.905889,0.99411,0.00135,TESS,LC
2459105.907278,0.99321,0.00135,TESS,LC
2459105.908666,0.99183,0.00135,TESS,LC
2459105.910055,0.99345,0.00135,TESS,LC
2459105.911444,0.99328,0.00135,TESS,LC
2459105.912833,0.99049,0.00135,TESS,LC
2459105.914222,0.99209,0.00135,TESS,LC
2459105.915611,0.99243,0.00135,TESS,LC
2459105.917,0.99284,0.00135,TESS,LC
2459105.918388,0.99233,0.00135,TESS,LC
2459105.919777,0.99483,0.00135,TESS,LC
2459105.921166,0.99332,0.00135,TESS,LC
2459105.922555,0.99168,0.00135,TESS,LC
2459105.923944,0.99054,0.00135,TESS,LC
2459105.925333,0.99313,0.00135,TESS,LC
2459105.926722,0.99173,0.00135,TESS,LC
2459105.92811,0.99304,0.00135,TESS,LC
2459105.929499,0.99233,0.00135,TESS,LC
2459105.930888,0.99277,0.00135,TESS,LC
2459105.932277,0.99358,0.00135,TESS,LC
2459105.933666,0.99285,0.00135,TESS,LC
2459105.935055,0.99473,0.00135,TESS,LC
2459105.936444,0.99412,0.00135,TESS,LC
2459105.937832,0.99278,0.00135,TESS,LC
2459105.939221,0.99323,0.00135,TESS,LC
2459105.94061,0.99261,0.00135,TESS,LC
2459105.941999,0.99256,0.00135,TESS,LC
2459105.943388,0.9916,0.00135,TESS,LC
2459105.944777,0.9935,0.00135,TESS,LC
2459105.946166,0.99571,0.00135,TESS,LC
2459105.947554,0.99649,0.00136,TESS,LC
2459105.948943,0.99502,0.00135,TESS,LC
2459105.950332,0.99551,0.00135,TESS,LC
2459105.951721,0.99587,0.00135,TESS,LC
2459105.95311,0.99784,0.00135,TESS,LC
2459105.954499,0.99831,0.00136,TESS,LC
2459105.955888,1.00021,0.00136,TESS,LC
2459105.957276,1.0011,0.00136,TESS,LC
2459105.958665,1.00124,0.00136,TESS,LC
2459105.960054,0.99813,0.00135,TESS,LC
2459105.961443,1.00197,0.00136,TESS,LC
2459105.962832,0.99747,0.00135,TESS,LC
2459105.964221,1.00297,0.00136,TESS,LC
2459105.96561,0.99976,0.00136,TESS,LC
2459105.966998,1.00121,0.00136,TESS,LC
2459105.968387,0.99807,0.00136,TESS,LC
2459105.969776,1.00403,0.00136,TESS,LC
2459105.971165,1.00078,0.00136,TESS,LC
2459105.972554,1.00009,0.00136,TESS,LC
2459105.973943,0.9998,0.00136,TESS,LC
2459105.975332,0.99679,0.00135,TESS,LC
2459105.97672,0.99874,0.00136,TESS,LC
2459105.978109,0.99962,0.00136,TESS,LC
2459105.979498,0.99644,0.00135,TESS,LC
2459105.980887,0.99931,0.00136,TESS,LC
2459105.982276,0.9999,0.00136,TESS,LC
2459105.983665,1.00013,0.00136,TESS,LC
2459105.985054,1.00046,0.00136,TESS,LC
2459105.986442,1.00043,0.00136,TESS,LC
2459105.987831,1.00079,0.00136,TESS,LC
2459105.98922,0.99991,0.00136,TESS,LC
2459105.990609,0.99822,0.00136,TESS,LC
2459105.991998,0.99877,0.00135,TESS,LC
2459105.993387,1.00173,0.00136,TESS,LC
2459105.994776,0.99949,0.00136,TESS,LC
2459105.996164,0.9989,0.00136,TESS,LC
2459105.997553,1.00021,0.00136,TESS,LC
2459105.998942,0.99953,0.00136,TESS,LC
2459106.000331,1.0024,0.00136,TESS,LC
2459106.00172,1.00085,0.00136,TESS,LC
2459106.003109,1.0009,0.00136,TESS,LC
2459106.004498,0.99871,0.00136,TESS,LC
2459106.005886,0.99882,0.00136,TESS,LC
2459106.007275,0.99909,0.00135,TESS,LC
2459106.008664,0.99978,0.00136,TESS,LC
2459106.010053,1.00084,0.00136,TESS,LC
2459106.011442,0.99812,0.00136,TESS,LC
2459106.012831,0.99928,0.00136,TESS,LC
2459106.01422,1.00028,0.00136,TESS,LC
2459106.015608,1.00116,0.00136,TESS,LC
2459106.016997,1.0001,0.00136,TESS,LC
2459106.018386,0.99997,0.00136,TESS,LC
2459106.019775,0.99985,0.00136,TESS,LC
2459106.021164,1.00157,0.00136,TESS,LC
2459106.022553,1.0001,0.00136,TESS,LC
2459106.023942,1.0007,0.00136,TESS,LC
2459106.02533,0.99789,0.00136,TESS,LC
2459106.026719,1.00089,0.00136,TESS,LC
2459106.028108,0.9999,0.00136,TESS,LC
2459106.029497,0.99883,0.00136,TESS,LC
2459106.030886,1.00086,0.00136,TESS,LC
2459106.032275,1.00103,0.00136,TESS,LC
2459106.033664,1.0019,0.00136,TESS,LC
2459106.035052,0.99876,0.00136,TESS,LC
2459106.036441,0.99953,0.00136,TESS,LC
2459106.03783,0.99844,0.00136,TESS,LC
2459106.039219,0.9998,0.00136,TESS,LC
2459106.040608,1.00111,0.00136,TESS,LC
2459106.041997,0.99922,0.00136,TESS,LC
2459110.304387,1.00287,0.00136,TESS,LC
2459110.305776,1.00008,0.00136,TESS,LC
2459110.307164,0.99924,0.00136,TESS,LC
2459110.308553,0.99797,0.00136,TESS,LC
2459110.309942,1.00047,0.00136,TESS,LC
2459110.311331,1.00177,0.00136,TESS,LC
2459110.31272,0.99994,0.00136,TESS,LC
2459110.314109,0.99991,0.00136,TESS,LC
2459110.315498,0.99987,0.00136,TESS,LC
2459110.316886,1.0001,0.00136,TESS,LC
2459110.318275,0.99799,0.00136,TESS,LC
2459110.319664,1.00264,0.00136,TESS,LC
2459110.321053,1.00086,0.00136,TESS,LC
2459110.322442,1.00127,0.00136,TESS,LC
2459110.323831,0.99909,0.00136,TESS,LC
2459110.32522,0.99775,0.00136,TESS,LC
2459110.326608,0.99837,0.00136,TESS,LC
2459110.327997,1.00147,0.00136,TESS,LC
2459110.329386,1.00103,0.00136,TESS,LC
2459110.330775,0.99882,0.00136,TESS,LC
2459110.332164,1.00016,0.00136,TESS,LC
2459110.333553,1.0014,0.00136,TESS,LC
2459110.334941,0.99841,0.00136,TESS,LC
2459110.33633,1.00079,0.00136,TESS,LC
2459110.337719,1.00045,0.00136,TESS,LC
2459110.339108,1.00043,0.00136,TESS,LC
2459110.340497,1.00067,0.00136,TESS,LC
2459110.341886,1.0014,0.00136,TESS,LC
2459110.343275,1.0006,0.00136,TESS,LC
2459110.344663,0.99802,0.00136,TESS,LC
2459110.346052,1.00079,0.00136,TESS,LC
2459110.347441,1.00033,0.00136,TESS,LC
2459110.34883,0.99964,0.00136,TESS,LC
2459110.350219,0.99992,0.00136,TESS,LC
2459110.351608,0.99844,0.00136,TESS,LC
2459110.352997,1.00166,0.00136,TESS,LC
2459110.354385,0.99864,0.00136,TESS,LC
2459110.355774,0.99961,0.00136,TESS,LC
2459110.357163,1.00065,0.00136,TESS,LC
2459110.358552,0.99923,0.00136,TESS,LC
2459110.359941,0.9986,0.00136,TESS,LC
2459110.36133,1.00055,0.00136,TESS,LC
2459110.362718,1.00014,0.00136,TESS,LC
2459110.364107,1.00199,0.00136,TESS,LC
2459110.365496,0.99869,0.00136,TESS,LC
2459110.366885,1.00091,0.00136,TESS,LC
2459110.368274,1.00015,0.00136,TESS,LC
2459110.369663,1.00033,0.00136,TESS,LC
2459110.371052,1.00163,0.00136,TESS,LC
2459110.37244,0.99988,0.00136,TESS,LC
2459110.373829,1.00218,0.00136,TESS,LC
2459110.375218,0.99855,0.00136,TESS,LC
2459110.376607,0.99711,0.00136,TESS,LC
2459110.377996,1.00107,0.00136,TESS,LC
2459110.379385,1.00058,0.00136,TESS,LC
2459110.380774,0.99816,0.00136,TESS,LC
2459110.382162,1.00136,0.00136,TESS,LC
2459110.383551,1.0029,0.00136,TESS,LC
2459110.38494,0.99953,0.00136,TESS,LC
2459110.386329,1.00083,0.00136,TESS,LC
2459110.387718,1.00093,0.00136,TESS,LC
2459110.389107,1.00143,0.00136,TESS,LC
2459110.390495,1.00103,0.00136,TESS,LC
2459110.391884,0.99901,0.00136,TESS,LC
2459110.393273,0.99742,0.00136,TESS,LC
2459110.394662,0.99709,0.00136,TESS,LC
2459110.396051,0.99524,0.00136,TESS,LC
2459110.39744,0.99496,0.00135,TESS,LC
2459110.398829,0.99578,0.00136,TESS,LC
2459110.400217,0.99282,0.00135,TESS,LC
2459110.401606,0.99184,0.00135,TESS,LC
2459110.402995,0.99385,0.00135,TESS,LC
2459110.404384,0.99269,0.00135,TESS,LC
2459110.405773,0.99295,0.00135,TESS,LC
2459110.407162,0.9934,0.00135,TESS,LC
2459110.40855,0.99319,0.00135,TESS,LC
2459110.409939,0.99168,0.00135,TESS,LC
2459110.411328,0.99224,0.00135,TESS,LC
2459110.412717,0.99512,0.00136,TESS,LC
2459110.414106,0.99275,0.00135,TESS,LC
2459110.415495,0.99023,0.00135,TESS,LC
2459110.416884,0.99241,0.00135,TESS,LC
2459110.418272,0.99237,0.00136,TESS,LC
2459110.419661,0.99357,0.00135,TESS,LC
2459110.42105,0.99001,0.00135,TESS,LC
2459110.422439,0.99191,0.00135,TESS,LC
2459110.423828,0.99251,0.00135,TESS,LC
2459110.425217,0.9943,0.00136,TESS,LC
2459110.426606,0.99494,0.00135,TESS,LC
2459110.427994,0.99023,0.00135,TESS,LC
2459110.429383,0.99282,0.00135,TESS,LC
2459110.430772,0.99117,0.00135,TESS,LC
2459110.432161,0.99265,0.00135,TESS,LC
2459110.43355,0.9923,0.00135,TESS,LC
2459110.434939,0.99157,0.00135,TESS,LC
2459110.436327,0.99013,0.00135,TESS,LC
2459110.437716,0.99204,0.00135,TESS,LC
2459110.439105,0.98977,0.00135,TESS,LC
2459110.440494,0.99144,0.00135,TESS,LC
2459110.441883,0.99187,0.00135,TESS,LC
2459110.443272,0.98946,0.00135,TESS,LC
2459110.444661,0.99142,0.00135,TESS,LC
2459110.446049,0.9932,0.00136,TESS,LC
2459110.447438,0.98967,0.00135,TESS,LC
2459110.448827,0.99162,0.00135,TESS,LC
2459110.450216,0.99133,0.00135,TESS,LC
2459110.451605,0.99086,0.00135,TESS,LC
2459110.452994,0.99216,0.00135,TESS,LC
2459110.454383,0.99188,0.00135,TESS,LC
2459110.455771,0.99297,0.00136,TESS,LC
2459110.45716,0.99138,0.00135,TESS,LC
2459110.458549,0.99028,0.00135,TESS,LC
2459110.459938,0.99422,0.00136,TESS,LC
2459110.461327,0.99011,0.00135,TESS,LC
2459110.462716,0.9923,0.00135,TESS,LC
2459110.464104,0.99264,0.00136,TESS,LC
2459110.465493,0.99493,0.00136,TESS,LC
2459110.466882,0.9931,0.00136,TESS,LC
2459110.468271,0.99387,0.00136,TESS,LC
2459110.46966,0.99216,0.00135,TESS,LC
2459110.471049,0.99386,0.00136,TESS,LC
2459110.472438,0.99377,0.00136,TESS,LC
2459110.473826,0.99255,0.00136,TESS,LC
2459110.475215,0.99433,0.00136,TESS,LC
2459110.476604,0.99551,0.00136,TESS,LC
2459110.477993,0.99433,0.00136,TESS,LC
2459110.479382,0.99369,0.00136,TESS,LC
2459110.480771,0.99448,0.00136,TESS,LC
2459110.48216,0.99634,0.00136,TESS,LC
2459110.483548,0.99519,0.00136,TESS,LC
2459110.484937,0.99875,0.00136,TESS,LC
2459110.486326,0.99958,0.00136,TESS,LC
2459110.487715,1.00022,0.00136,TESS,LC
2459110.489104,0.99764,0.00136,TESS,LC
2459110.490493,1.00185,0.00136,TESS,LC
2459110.491881,1.00032,0.00136,TESS,LC
2459110.49327,1.00238,0.00136,TESS,LC
2459110.494659,1.00082,0.00136,TESS,LC
2459110.496048,1.00065,0.00136,TESS,LC
2459110.497437,1.00194,0.00136,TESS,LC
2459110.498826,0.99976,0.00136,TESS,LC
2459110.500215,1.00253,0.00136,TESS,LC
2459110.501603,0.99966,0.00136,TESS,LC
2459110.502992,1.00199,0.00136,TESS,LC
2459110.504381,0.99897,0.00136,TESS,LC
2459110.50577,0.99978,0.00136,TESS,LC
2459110.507159,0.99935,0.00136,TESS,LC
2459110.508548,0.99748,0.00136,TESS,LC
2459110.509936,0.9997,0.00136,TESS,LC
2459110.511325,0.99991,0.00136,TESS,LC
2459110.512714,1.00156,0.00136,TESS,LC
2459110.514103,0.99918,0.00136,TESS,LC
2459110.515492,1.00089,0.00136,TESS,LC
2459110.516881,1.00156,0.00136,TESS,LC
2459110.51827,0.9994,0.00136,TESS,LC
2459110.519658,1.00051,0.00136,TESS,LC
2459110.521047,1.00377,0.00136,TESS,LC
2459110.522436,0.9995,0.00136,TESS,LC
2459110.523825,1.0002,0.00136,TESS,LC
2459110.525214,1.00237,0.00136,TESS,LC
2459110.526603,0.99912,0.00136,TESS,LC
2459110.527992,1.00048,0.00136,TESS,LC
2459110.52938,0.99968,0.00136,TESS,LC
2459110.530769,0.99814,0.00136,TESS,LC
2459110.532158,0.99947,0.00136,TESS,LC
2459110.533547,0.9988,0.00136,TESS,LC
2459110.534936,1.00105,0.00136,TESS,LC
2459110.536325,1.00115,0.00136,TESS,LC
2459110.537713,1.00282,0.00136,TESS,LC
2459110.539102,1.00146,0.00136,TESS,LC
2459110.540491,0.99832,0.00136,TESS,LC
2459110.54188,1.00099,0.00136,TESS,LC
2459110.543269,1.00133,0.00136,TESS,LC
2459110.544658,1.00272,0.00136,TESS,LC
2459110.546047,1.00021,0.00136,TESS,LC
2459110.547435,0.99969,0.00136,TESS,LC
2459110.548824,0.99981,0.00136,TESS,LC
2459110.550213,0.99829,0.00136,TESS,LC
2459110.551602,1.00026,0.00136,TESS,LC
2459110.552991,0.9993,0.00136,TESS,LC
2459110.55438,0.99828,0.00136,TESS,LC
2459110.555769,1.00006,0.00136,TESS,LC
2459110.557157,0.99877,0.00136,TESS,LC
2459110.558546,0.99884,0.00136,TESS,LC
2459110.559935,0.99939,0.00136,TESS,LC
2459110.561324,0.99717,0.00136,TESS,LC
2459110.562713,0.99933,0.00136,TESS,LC
2459110.564102,1.00242,0.00136,TESS,LC
2459110.56549,1.00102,0.00136,TESS,LC
2459110.566879,0.99882,0.00136,TESS,LC
2459110.568268,1.00058,0.00136,TESS,LC
2459110.569657,1.00044,0.00136,TESS,LC
2459110.571046,0.99903,0.00136,TESS,LC
2459110.572435,0.99955,0.00136,TESS,LC
2459110.573824,1.00173,0.00136,TESS,LC
2459110.575212,0.99978,0.00136,TESS,LC
2460184.401379,1.00144,0.00129,TESS,LC
2460184.402768,1.00115,0.00129,TESS,LC
2460184.404157,1.00121,0.00129,TESS,LC
2460184.405546,1.00135,0.00129,TESS,LC
2460184.406935,0.99919,0.00129,TESS,LC
2460184.408324,0.99836,0.00128,TESS,LC
2460184.409712,1.00057,0.00129,TESS,LC
2460184.411101,0.99914,0.00129,TESS,LC
2460184.41249,0.99946,0.00128,TESS,LC
2460184.413879,1.00016,0.00129,TESS,LC
2460184.415268,0.99924,0.00129,TESS,LC
2460184.416657,0.99927,0.00129,TESS,LC
2460184.418046,1.00045,0.00129,TESS,LC
2460184.419435,0.9996,0.00129,TESS,LC
2460184.420824,1.00135,0.00129,TESS,LC
2460184.422213,0.99735,0.00128,TESS,LC
2460184.423601,0.99853,0.00128,TESS,LC
2460184.42499,0.99939,0.00129,TESS,LC
2460184.426379,1.00116,0.00129,TESS,LC
2460184.427768,0.9994,0.00129,TESS,LC
2460184.429157,0.9997,0.00128,TESS,LC
2460184.430546,0.99948,0.00129,TESS,LC
2460184.431935,0.9994,0.00129,TESS,LC
2460184.433324,1.00118,0.00129,TESS,LC
2460184.434713,1.00109,0.00129,TESS,LC
2460184.436102,1.00077,0.00129,TESS,LC
2460184.43749,1.00148,0.00129,TESS,LC
2460184.438879,0.99968,0.00129,TESS,LC
2460184.440268,1.00026,0.00129,TESS,LC
2460184.441657,1.00031,0.00129,TESS,LC
2460184.443046,1.00048,0.00129,TESS,LC
2460184.444435,1.00257,0.00129,TESS,LC
2460184.445824,0.99911,0.00129,TESS,LC
2460184.447213,1.00048,0.00129,TESS,LC
2460184.448602,1.0012,0.00129,TESS,LC
2460184.449991,1.00305,0.00129,TESS,LC
2460184.451379,1.00073,0.00129,TESS,LC
2460184.452768,0.99838,0.00128,TESS,LC
2460184.454157,0.99855,0.00128,TESS,LC
2460184.455546,1.00098,0.00129,TESS,LC
2460184.456935,0.99926,0.00129,TESS,LC
2460184.458324,1.00102,0.00129,TESS,LC
2460184.459713,1.0023,0.00129,TESS,LC
2460184.461102,1.00058,0.00129,TESS,LC
2460184.462491,1.00091,0.00129,TESS,LC
2460184.463879,1.00008,0.00128,TESS,LC
2460184.465268,0.99942,0.00129,TESS,LC
2460184.466657,1.00123,0.00129,TESS,LC
2460184.468046,1.00105,0.00129,TESS,LC
2460184.469435,0.99813,0.00128,TESS,LC
2460184.470824,0.99979,0.00129,TESS,LC
2460184.472213,1.00058,0.00129,TESS,LC
2460184.473602,1.0006,0.00129,TESS,LC
2460184.474991,1.0002,0.00129,TESS,LC
2460184.47638,0.99753,0.00128,TESS,LC
2460184.477768,1.00009,0.00129,TESS,LC
2460184.479157,1.00172,0.00129,TESS,LC
2460184.480546,1.00002,0.00129,TESS,LC
2460184.481935,1.00054,0.00129,TESS,LC
2460184.483324,1.00014,0.00129,TESS,LC
2460184.484713,0.99817,0.00128,TESS,LC
2460184.486102,1.00046,0.00129,TESS,LC
2460184.487491,0.99772,0.00128,TESS,LC
2460184.48888,0.9976,0.00128,TESS,LC
2460184.490269,0.99714,0.00128,TESS,LC
2460184.491657,0.99648,0.00128,TESS,LC
2460184.493046,0.99668,0.00128,TESS,LC
2460184.494435,0.99287,0.00128,TESS,LC
2460184.495824,0.99675,0.00128,TESS,LC
2460184.497213,0.99445,0.00128,TESS,LC
2460184.498602,0.99279,0.00128,TESS,LC
2460184.499991,0.99428,0.00128,TESS,LC
2460184.50138,0.99067,0.00128,TESS,LC
2460184.502769,0.99103,0.00128,TESS,LC
2460184.504158,0.99364,0.00128,TESS,LC
2460184.505546,0.99334,0.00128,TESS,LC
2460184.506935,0.99288,0.00128,TESS,LC
2460184.508324,0.99327,0.00128,TESS,LC
2460184.509713,0.99568,0.00128,TESS,LC
2460184.511102,0.99263,0.00128,TESS,LC
2460184.512491,0.99396,0.00128,TESS,LC
2460184.51388,0.99401,0.00128,TESS,LC
2460184.515269,0.99401,0.00128,TESS,LC
2460184.516658,0.99401,0.00128,TESS,LC
2460184.518046,0.99458,0.00128,TESS,LC
2460184.519435,0.99372,0.00128,TESS,LC
2460184.520824,0.99369,0.00128,TESS,LC
2460184.522213,0.99337,0.00128,TESS,LC
2460184.523602,0.99153,0.00128,TESS,LC
2460184.524991,0.99059,0.00128,TESS,LC
2460184.52638,0.99177,0.00128,TESS,LC
2460184.527769,0.99354,0.00128,TESS,LC
2460184.529158,0.99299,0.00128,TESS,LC
2460184.530547,0.99148,0.00128,TESS,LC
2460184.531935,0.993,0.00128,TESS,LC
2460184.533324,0.99146,0.00128,TESS,LC
2460184.534713,0.99114,0.00128,TESS,LC
2460184.536102,0.99005,0.00128,TESS,LC
2460184.537491,0.99198,0.00128,TESS,LC
2460184.53888,0.9915,0.00128,TESS,LC
2460184.540269,0.99149,0.00128,TESS,LC
2460184.541658,0.9944,0.00128,TESS,LC
2460184.543047,0.99319,0.00128,TESS,LC
2460184.544436,0.9912,0.00128,TESS,LC
2460184.545824,0.99429,0.00128,TESS,LC
2460184.547213,0.99195,0.00128,TESS,LC
2460184.548602,0.99249,0.00128,TESS,LC
2460184.549991,0.99603,0.00128,TESS,LC
2460184.55138,0.99235,0.00128,TESS,LC
2460184.552769,0.99246,0.00128,TESS,LC
2460184.554158,0.99096,0.00128,TESS,LC
2460184.555547,0.99277,0.00128,TESS,LC
2460184.556936,0.99258,0.00128,TESS,LC
2460184.558325,0.99322,0.00128,TESS,LC
2460184.559713,0.99181,0.00128,TESS,LC
2460184.561102,0.99192,0.00128,TESS,LC
2460184.562491,0.99084,0.00128,TESS,LC
2460184.56388,0.99338,0.00128,TESS,LC
2460184.565269,0.99208,0.00128,TESS,LC
2460184.566658,0.99205,0.00128,TESS,LC
2460184.568047,0.99587,0.00128,TESS,LC
2460184.569436,0.99375,0.00128,TESS,LC
2460184.570825,0.99222,0.00128,TESS,LC
2460184.572213,0.99327,0.00128,TESS,LC
2460184.573602,0.99409,0.00128,TESS,LC
2460184.574991,0.99424,0.00128,TESS,LC
2460184.57638,0.99404,0.00128,TESS,LC
2460184.577769,0.99569,0.00128,TESS,LC
2460184.579158,0.99626,0.00128,TESS,LC
2460184.580547,0.99819,0.00128,TESS,LC
2460184.581936,0.99749,0.00128,TESS,LC
2460184.583325,1.00047,0.00129,TESS,LC
2460184.584714,1.00001,0.00129,TESS,LC
2460184.586102,0.99991,0.00129,TESS,LC
2460184.587491,0.99906,0.00129,TESS,LC
2460184.58888,1.00092,0.00129,TESS,LC
2460184.590269,0.99967,0.00129,TESS,LC
2460184.591658,1.00026,0.00129,TESS,LC
2460184.593047,1.00001,0.00129,TESS,LC
2460184.594436,1.00024,0.00129,TESS,LC
2460184.595825,0.99942,0.00129,TESS,LC
2460184.597214,0.99965,0.00129,TESS,LC
2460184.598603,0.99896,0.00129,TESS,LC
2460184.599991,1.00047,0.00129,TESS,LC
2460184.60138,0.99986,0.00129,TESS,LC
2460184.602769,0.99757,0.00129,TESS,LC
2460184.604158,0.99724,0.00128,TESS,LC
2460184.605547,0.99989,0.00129,TESS,LC
2460184.606936,0.9994,0.00129,TESS,LC
2460184.608325,0.99891,0.00129,TESS,LC
2460184.609714,1.00059,0.00129,TESS,LC
2460184.611103,0.99946,0.00129,TESS,LC
2460184.612491,0.99923,0.00129,TESS,LC
2460184.61388,1.00024,0.00129,TESS,LC
2460184.615269,1.00087,0.00129,TESS,LC
2460184.616658,1.00022,0.00129,TESS,LC
2460184.618047,0.99875,0.00129,TESS,LC
2460184.619436,1.00042,0.00129,TESS,LC
2460184.620825,1.00014,0.00129,TESS,LC
2460184.622214,1.0005,0.00129,TESS,LC
2460184.623603,0.99815,0.00128,TESS,LC
2460184.624992,0.99843,0.00128,TESS,LC
2460184.62638,0.99776,0.00128,TESS,LC
2460184.627769,1.00012,0.00129,TESS,LC
2460184.629158,0.99828,0.00129,TESS,LC
2460184.630547,1.00046,0.00129,TESS,LC
2460184.631936,1.00004,0.00129,TESS,LC
2460184.633325,1.0004,0.00129,TESS,LC
2460184.634714,0.99901,0.00129,TESS,LC
2460184.636103,1.00011,0.00129,TESS,LC
2460184.637492,0.9991,0.00129,TESS,LC
2460184.638881,1.00068,0.00129,TESS,LC
2460184.640269,1.00082,0.00129,TESS,LC
2460184.641658,1.00086,0.00129,TESS,LC
2460184.643047,1.0006,0.00129,TESS,LC
2460184.644436,0.99939,0.00129,TESS,LC
2460184.645825,1.0008,0.00129,TESS,LC
2460184.647214,1.00028,0.00129,TESS,LC
2460184.648603,0.99902,0.00128,TESS,LC
2460184.649992,1.0003,0.00129,TESS,LC
2460184.651381,0.99961,0.00128,TESS,LC
2460184.65277,1.00136,0.00129,TESS,LC
2460184.654158,1.00102,0.00129,TESS,LC
2460184.655547,1.0013,0.00129,TESS,LC
2460184.656936,0.99937,0.00128,TESS,LC
2460184.658325,1.00092,0.00129,TESS,LC
2460184.659714,0.9991,0.00129,TESS,LC
2460184.661103,0.99907,0.00129,TESS,LC
2460184.662492,1.00115,0.00129,TESS,LC
2460184.663881,1.00058,0.00129,TESS,LC
2460184.66527,0.99997,0.00129,TESS,LC
2460184.666658,1.00021,0.00129,TESS,LC
2460184.668047,1.00085,0.00129,TESS,LC
2460184.669436,1.0,0.00129,TESS,LC
2460184.670825,1.00027,0.00129,TESS,LC
2460188.933325,0.99998,0.00128,TESS,LC
2460188.934714,1.00123,0.00128,TESS,LC
2460188.936103,0.99958,0.00128,TESS,LC
2460188.937492,0.99979,0.00128,TESS,LC
2460188.938881,1.00187,0.00128,TESS,LC
2460188.94027,1.00054,0.00128,TESS,LC
2460188.941659,1.00124,0.00128,TESS,LC
2460188.943048,0.99631,0.00128,TESS,LC
2460188.944437,0.99984,0.00128,TESS,LC
2460188.945825,1.00095,0.00128,TESS,LC
2460188.947214,1.00063,0.00128,TESS,LC
2460188.948603,0.99853,0.00128,TESS,LC
2460188.949992,0.99945,0.00128,TESS,LC
2460188.951381,0.99982,0.00128,TESS,LC
2460188.95277,1.00054,0.00128,TESS,LC
2460188.954159,1.00039,0.00128,TESS,LC
2460188.955548,0.99899,0.00128,TESS,LC
2460188.956936,0.99983,0.00128,TESS,LC
2460188.958325,0.99913,0.00128,TESS,LC
2460188.959714,1.00108,0.00128,TESS,LC
2460188.961103,0.99988,0.00128,TESS,LC
2460188.962492,0.99952,0.00128,TESS,LC
2460188.963881,0.99956,0.00128,TESS,LC
2460188.96527,0.99978,0.00128,TESS,LC
2460188.966659,1.00082,0.00128,TESS,LC
2460188.968048,0.99998,0.00128,TESS,LC
2460188.969436,0.99857,0.00128,TESS,LC
2460188.970825,1.00073,0.00128,TESS,LC
2460188.972214,0.99806,0.00128,TESS,LC
2460188.973603,0.99937,0.00128,TESS,LC
2460188.974992,1.00058,0.00128,TESS,LC
2460188.976381,1.00204,0.00128,TESS,LC
2460188.97777,1.00328,0.00129,TESS,LC
2460188.979159,0.99911,0.00128,TESS,LC
2460188.980547,0.99859,0.00128,TESS,LC
2460188.981936,1.00096,0.00128,TESS,LC
2460188.983325,0.99921,0.00128,TESS,LC
2460188.984714,1.00049,0.00128,TESS,LC
2460188.986103,0.99861,0.00128,TESS,LC
2460188.987492,1.00035,0.00128,TESS,LC
2460188.988881,0.99859,0.00128,TESS,LC
2460188.99027,1.00001,0.00128,TESS,LC
2460188.991659,0.99814,0.00128,TESS,LC
2460188.993047,1.00131,0.00129,TESS,LC
2460188.994436,0.9981,0.00128,TESS,LC
2460188.995825,1.00086,0.00128,TESS,LC
2460188.997214,0.99962,0.00128,TESS,LC
2460188.998603,0.99957,0.00128,TESS,LC
2460188.999992,0.99822,0.00128,TESS,LC
2460189.001381,1.00018,0.00128,TESS,LC
2460189.00277,0.99915,0.00128,TESS,LC
2460189.004158,0.9991,0.00128,TESS,LC
2460189.005547,1.00088,0.00128,TESS,LC
2460189.006936,1.00011,0.00128,TESS,LC
2460189.008325,1.0027,0.00129,TESS,LC
2460189.009714,1.00278,0.00129,TESS,LC
2460189.011103,1.00134,0.00128,TESS,LC
2460189.012492,1.00008,0.00128,TESS,LC
2460189.013881,1.00249,0.00128,TESS,LC
2460189.01527,0.99696,0.00128,TESS,LC
2460189.016658,0.99947,0.00128,TESS,LC
2460189.018047,1.00027,0.00128,TESS,LC
2460189.019436,0.99824,0.00128,TESS,LC
2460189.020825,0.99757,0.00128,TESS,LC
2460189.022214,0.99898,0.00128,TESS,LC
2460189.023603,0.99513,0.00128,TESS,LC
2460189.024992,0.99426,0.00128,TESS,LC
2460189.026381,0.99519,0.00128,TESS,LC
2460189.027769,0.99496,0.00128,TESS,LC
2460189.029158,0.99269,0.00128,TESS,LC
2460189.030547,0.99668,0.00128,TESS,LC
2460189.031936,0.99443,0.00128,TESS,LC
2460189.033325,0.9908,0.00128,TESS,LC
2460189.034714,0.99326,0.00128,TESS,LC
2460189.036103,0.99424,0.00128,TESS,LC
2460189.037492,0.9934,0.00128,TESS,LC
2460189.038881,0.9941,0.00128,TESS,LC
2460189.040269,0.9927,0.00128,TESS,LC
2460189.041658,0.99268,0.00128,TESS,LC
2460189.043047,0.99244,0.00128,TESS,LC
2460189.044436,0.99434,0.00128,TESS,LC
2460189.045825,0.99346,0.00128,TESS,LC
2460189.047214,0.99275,0.00128,TESS,LC
2460189.048603,0.9945,0.00128,TESS,LC
2460189.049992,0.99128,0.00128,TESS,LC
2460189.05138,0.9926,0.00128,TESS,LC
2460189.052769,0.99272,0.00128,TESS,LC
2460189.054158,0.99169,0.00128,TESS,LC
2460189.055547,0.99298,0.00128,TESS,LC
2460189.056936,0.99054,0.00128,TESS,LC
2460189.058325,0.99188,0.00128,TESS,LC
2460189.059714,0.99077,0.00128,TESS,LC
2460189.061103,0.99406,0.00128,TESS,LC
2460189.062492,0.99389,0.00128,TESS,LC
2460189.06388,0.99299,0.00128,TESS,LC
2460189.065269,0.99278,0.00128,TESS,LC
2460189.066658,0.99307,0.00128,TESS,LC
2460189.068047,0.99122,0.00128,TESS,LC
2460189.069436,0.99254,0.00128,TESS,LC
2460189.070825,0.9927,0.00128,TESS,LC
2460189.072214,0.99188,0.00128,TESS,LC
2460189.073603,0.9939,0.00128,TESS,LC
2460189.074991,0.99257,0.00128,TESS,LC
2460189.07638,0.99203,0.00128,TESS,LC
2460189.077769,0.99417,0.00128,TESS,LC
2460189.079158,0.99124,0.00128,TESS,LC
2460189.080547,0.99248,0.00128,TESS,LC
2460189.081936,0.99322,0.00128,TESS,LC
2460189.083325,0.99071,0.00128,TESS,LC
2460189.084714,0.99227,0.00128,TESS,LC
2460189.086103,0.99263,0.00128,TESS,LC
2460189.087491,0.99176,0.00128,TESS,LC
2460189.08888,0.99507,0.00128,TESS,LC
2460189.090269,0.99194,0.00128,TESS,LC
2460189.091658,0.99462,0.00128,TESS,LC
2460189.093047,0.9922,0.00128,TESS,LC
2460189.094436,0.99151,0.00128,TESS,LC
2460189.095825,0.99658,0.00128,TESS,LC
2460189.097214,0.99266,0.00128,TESS,LC
2460189.098602,0.99247,0.00128,TESS,LC
2460189.099991,0.99273,0.00128,TESS,LC
2460189.10138,0.99298,0.00128,TESS,LC
2460189.102769,0.99187,0.00128,TESS,LC
2460189.104158,0.99381,0.00128,TESS,LC
2460189.105547,0.99704,0.00128,TESS,LC
2460189.106936,0.99527,0.00128,TESS,LC
2460189.108325,0.99569,0.00128,TESS,LC
2460189.109714,0.99395,0.00128,TESS,LC
2460189.111102,0.99404,0.00128,TESS,LC
2460189.112491,0.99651,0.00128,TESS,LC
2460189.11388,0.99758,0.00128,TESS,LC
2460189.115269,0.99831,0.00128,TESS,LC
2460189.116658,0.99826,0.00128,TESS,LC
2460189.118047,1.00109,0.00129,TESS,LC
2460189.119436,0.99971,0.00128,TESS,LC
2460189.120825,0.99812,0.00128,TESS,LC
2460189.122213,1.00057,0.00129,TESS,LC
2460189.123602,1.00039,0.00128,TESS,LC
2460189.124991,0.99884,0.00128,TESS,LC
2460189.12638,0.99947,0.00128,TESS,LC
2460189.127769,0.99924,0.00128,TESS,LC
2460189.129158,1.00117,0.00128,TESS,LC
2460189.130547,1.00203,0.00129,TESS,LC
2460189.131936,0.99934,0.00128,TESS,LC
2460189.133325,0.99984,0.00128,TESS,LC
2460189.134713,0.99898,0.00128,TESS,LC
2460189.136102,0.99868,0.00128,TESS,LC
2460189.137491,1.0002,0.00128,TESS,LC
2460189.13888,1.00075,0.00128,TESS,LC
2460189.140269,0.9982,0.00128,TESS,LC
2460189.141658,1.00274,0.00129,TESS,LC
2460189.143047,1.00049,0.00128,TESS,LC
2460189.144436,0.99892,0.00128,TESS,LC
2460189.145824,1.00034,0.00128,TESS,LC
2460189.147213,1.00014,0.00128,TESS,LC
2460189.148602,0.99954,0.00128,TESS,LC
2460189.149991,1.00023,0.00128,TESS,LC
2460189.15138,1.00098,0.00129,TESS,LC
2460189.152769,1.00133,0.00128,TESS,LC
2460189.154158,0.99872,0.00128,TESS,LC
2460189.155547,0.99963,0.00128,TESS,LC
2460189.156936,1.00136,0.00128,TESS,LC
2460189.158324,1.00032,0.00128,TESS,LC
2460189.159713,0.9988,0.00128,TESS,LC
2460189.161102,1.00251,0.00129,TESS,LC
2460189.162491,0.99955,0.00128,TESS,LC
2460189.16388,0.99967,0.00128,TESS,LC
2460189.165269,0.99943,0.00128,TESS,LC
2460189.166658,0.99988,0.00128,TESS,LC
2460189.168047,0.99874,0.00128,TESS,LC
2460189.169435,1.00267,0.00129,TESS,LC
2460189.170824,0.99881,0.00128,TESS,LC
2460189.172213,0.99939,0.00128,TESS,LC
2460189.173602,1.00105,0.00128,TESS,LC
2460189.174991,1.00024,0.00128,TESS,LC
2460189.17638,0.99927,0.00128,TESS,LC
2460189.177769,1.00174,0.00128,TESS,LC
2460189.179158,0.99883,0.00128,TESS,LC
2460189.180547,0.99935,0.00128,TESS,LC
2460189.181935,1.00078,0.00128,TESS,LC
2460189.183324,0.99941,0.00128,TESS,LC
2460189.184713,0.99917,0.00128,TESS,LC
2460189.186102,1.00029,0.00128,TESS,LC
2460189.187491,1.00043,0.00128,TESS,LC
2460189.18888,0.99859,0.00128,TESS,LC
2460189.190269,1.00105,0.00128,TESS,LC
2460189.191658,0.99989,0.00128,TESS,LC
2460189.193046,0.99968,0.00128,TESS,LC
2460189.194435,1.00007,0.00128,TESS,LC
2460189.195824,1.00078,0.00128,TESS,LC
2460189.197213,0.99906,0.00128,TESS,LC
2460189.198602,1.00019,0.00128,TESS,LC
2460189.199991,1.00065,0.00128,TESS,LC
2460189.20138,0.99887,0.00128,TESS,LC
2460189.202769,0.99986,0.00128,TESS,LC
2460197.997139,1.0026,0.00129,TESS,LC
2460197.998528,1.00034,0.00128,TESS,LC
2460197.999917,0.99936,0.00128,TESS,LC
2460198.001306,1.00019,0.00128,TESS,LC
2460198.002695,0.99919,0.00128,TESS,LC
2460198.004084,1.00186,0.00128,TESS,LC
2460198.005473,0.99794,0.00128,TESS,LC
2460198.006862,1.00103,0.00128,TESS,LC
2460198.00825,0.99956,0.00128,TESS,LC
2460198.009639,0.99766,0.00128,TESS,LC
2460198.011028,1.00045,0.00128,TESS,LC
2460198.012417,0.9999,0.00128,TESS,LC
2460198.013806,1.00051,0.00128,TESS,LC
2460198.015195,0.9996,0.00128,TESS,LC
2460198.016584,0.99956,0.00128,TESS,LC
2460198.017972,0.99845,0.00128,TESS,LC
2460198.019361,1.00128,0.00128,TESS,LC
2460198.02075,0.99911,0.00128,TESS,LC
2460198.022139,1.00057,0.00128,TESS,LC
2460198.023528,1.00075,0.00128,TESS,LC
2460198.024917,0.99975,0.00128,TESS,LC
2460198.026306,1.00014,0.00128,TESS,LC
2460198.027695,0.9988,0.00128,TESS,LC
2460198.029083,0.99909,0.00128,TESS,LC
2460198.030472,1.00201,0.00128,TESS,LC
2460198.031861,0.99925,0.00128,TESS,LC
2460198.03325,1.00014,0.00128,TESS,LC
2460198.034639,1.0003,0.00128,TESS,LC
2460198.036028,0.99868,0.00128,TESS,LC
2460198.037417,0.99651,0.00128,TESS,LC
2460198.038806,1.00063,0.00128,TESS,LC
2460198.040194,0.99995,0.00128,TESS,LC
2460198.041583,0.99843,0.00128,TESS,LC
2460198.042972,0.99804,0.00128,TESS,LC
2460198.044361,1.00003,0.00128,TESS,LC
2460198.04575,0.99939,0.00128,TESS,LC
2460198.047139,0.99987,0.00128,TESS,LC
2460198.048528,0.99923,0.00128,TESS,LC
2460198.049916,1.00225,0.00128,TESS,LC
2460198.051305,1.00165,0.00129,TESS,LC
2460198.052694,0.99989,0.00128,TESS,LC
2460198.054083,0.99966,0.00128,TESS,LC
2460198.055472,1.00055,0.00128,TESS,LC
2460198.056861,0.99899,0.00128,TESS,LC
2460198.05825,0.9985,0.00128,TESS,LC
2460198.059639,1.00141,0.00128,TESS,LC
2460198.061027,1.00047,0.00128,TESS,LC
2460198.062416,0.99924,0.00128,TESS,LC
2460198.063805,1.00047,0.00128,TESS,LC
2460198.065194,0.99793,0.00128,TESS,LC
2460198.066583,0.99976,0.00128,TESS,LC
2460198.067972,1.00058,0.00128,TESS,LC
2460198.069361,1.00111,0.00128,TESS,LC
2460198.070749,1.00272,0.00128,TESS,LC
2460198.072138,0.99691,0.00128,TESS,LC
2460198.073527,1.00038,0.00128,TESS,LC
2460198.074916,1.00124,0.00128,TESS,LC
2460198.076305,1.00044,0.00128,TESS,LC
2460198.077694,1.00006,0.00128,TESS,LC
2460198.079083,1.0028,0.00128,TESS,LC
2460198.080472,1.00077,0.00128,TESS,LC
2460198.08186,0.99979,0.00128,TESS,LC
2460198.083249,1.00025,0.00128,TESS,LC
2460198.084638,0.99892,0.00128,TESS,LC
2460198.086027,0.99775,0.00128,TESS,LC
2460198.087416,0.9969,0.00128,TESS,LC
2460198.088805,0.99625,0.00128,TESS,LC
2460198.090194,0.99522,0.00128,TESS,LC
2460198.091583,0.9957,0.00128,TESS,LC
2460198.092971,0.99356,0.00128,TESS,LC
2460198.09436,0.99379,0.00128,TESS,LC
2460198.095749,0.99436,0.00128,TESS,LC
2460198.097138,0.99282,0.00128,TESS,LC
2460198.098527,0.99464,0.00128,TESS,LC
2460198.099916,0.99371,0.00128,TESS,LC
2460198.101305,0.99485,0.00128,TESS,LC
2460198.102693,0.9933,0.00128,TESS,LC
2460198.104082,0.99231,0.00128,TESS,LC
2460198.105471,0.99606,0.00128,TESS,LC
2460198.10686,0.9927,0.00128,TESS,LC
2460198.108249,0.99398,0.00128,TESS,LC
2460198.109638,0.99409,0.00128,TESS,LC
2460198.111027,0.99289,0.00128,TESS,LC
2460198.112416,0.99064,0.00128,TESS,LC
2460198.113804,0.99329,0.00128,TESS,LC
2460198.115193,0.99165,0.00128,TESS,LC
2460198.116582,0.99386,0.00128,TESS,LC
2460198.117971,0.99166,0.00128,TESS,LC
2460198.11936,0.9921,0.00128,TESS,LC
2460198.120749,0.99293,0.00128,TESS,LC
2460198.122138,0.99194,0.00128,TESS,LC
2460198.123526,0.99294,0.00128,TESS,LC
2460198.124915,0.99394,0.00128,TESS,LC
2460198.126304,0.99371,0.00128,TESS,LC
2460198.127693,0.9932,0.00128,TESS,LC
2460198.129082,0.99339,0.00128,TESS,LC
2460198.130471,0.99067,0.00128,TESS,LC
2460198.13186,0.99161,0.00128,TESS,LC
2460198.133249,0.99305,0.00128,TESS,LC
2460198.134637,0.99551,0.00128,TESS,LC
2460198.136026,0.99272,0.00128,TESS,LC
2460198.137415,0.99291,0.00128,TESS,LC
2460198.138804,0.99111,0.00128,TESS,LC
2460198.140193,0.99098,0.00128,TESS,LC
2460198.141582,0.99266,0.00128,TESS,LC
2460198.142971,0.9931,0.00128,TESS,LC
2460198.14436,0.99087,0.00128,TESS,LC
2460198.145748,0.99051,0.00128,TESS,LC
2460198.147137,0.99313,0.00128,TESS,LC
2460198.148526,0.9922,0.00128,TESS,LC
2460198.149915,0.99167,0.00128,TESS,LC
2460198.151304,0.99268,0.00128,TESS,LC
2460198.152693,0.99327,0.00128,TESS,LC
2460198.154082,0.9896,0.00128,TESS,LC
2460198.15547,0.9942,0.00128,TESS,LC
2460198.156859,0.99198,0.00128,TESS,LC
2460198.158248,0.99263,0.00128,TESS,LC
2460198.159637,0.99419,0.00128,TESS,LC
2460198.161026,0.99205,0.00128,TESS,LC
2460198.162415,0.99383,0.00128,TESS,LC
2460198.163804,0.9925,0.00128,TESS,LC
2460198.165193,0.99464,0.00128,TESS,LC
2460198.166581,0.99223,0.00128,TESS,LC
2460198.16797,0.99291,0.00128,TESS,LC
2460198.169359,0.99391,0.00128,TESS,LC
2460198.170748,0.99442,0.00128,TESS,LC
2460198.172137,0.99327,0.00128,TESS,LC
2460198.173526,0.99547,0.00128,TESS,LC
2460198.174915,0.99514,0.00128,TESS,LC
2460198.176303,0.99394,0.00128,TESS,LC
2460198.177692,0.99765,0.00128,TESS,LC
2460198.179081,0.99853,0.00128,TESS,LC
2460198.18047,0.99823,0.00128,TESS,LC
2460198.181859,0.99766,0.00128,TESS,LC
2460198.183248,1.00112,0.00128,TESS,LC
2460198.184637,0.99925,0.00128,TESS,LC
2460198.186026,1.00159,0.00129,TESS,LC
2460198.187414,0.9969,0.00128,TESS,LC
2460198.188803,0.99904,0.00128,TESS,LC
2460198.190192,0.99843,0.00128,TESS,LC
2460198.191581,1.00031,0.00128,TESS,LC
2460198.19297,0.99866,0.00128,TESS,LC
2460198.194359,1.00059,0.00128,TESS,LC
2460198.195748,1.00009,0.00128,TESS,LC
2460198.197137,0.99977,0.00128,TESS,LC
2460198.198525,0.99966,0.00128,TESS,LC
2460198.199914,0.99763,0.00128,TESS,LC
2460198.201303,0.99992,0.00128,TESS,LC
2460198.202692,0.99812,0.00128,TESS,LC
2460198.204081,0.99802,0.00128,TESS,LC
2460198.20547,0.99986,0.00128,TESS,LC
2460198.206859,1.001,0.00128,TESS,LC
2460198.208247,0.99998,0.00128,TESS,LC
2460198.209636,0.99989,0.00128,TESS,LC
2460198.211025,1.0004,0.00128,TESS,LC
2460198.212414,1.00008,0.00128,TESS,LC
2460198.213803,1.00021,0.00128,TESS,LC
2460198.215192,0.99788,0.00128,TESS,LC
2460198.216581,0.99839,0.00128,TESS,LC
2460198.21797,1.0002,0.00128,TESS,LC
2460198.219358,1.00028,0.00128,TESS,LC
2460198.220747,1.00237,0.00129,TESS,LC
2460198.222136,0.99924,0.00128,TESS,LC
2460198.223525,0.99957,0.00128,TESS,LC
2460198.224914,1.00073,0.00128,TESS,LC
2460198.226303,1.00263,0.00129,TESS,LC
2460198.227692,1.00066,0.00128,TESS,LC
2460198.22908,1.0,0.00128,TESS,LC
2460198.230469,0.99942,0.00128,TESS,LC
2460198.231858,1.00066,0.00128,TESS,LC
2460198.233247,1.00035,0.00128,TESS,LC
2460198.234636,0.99945,0.00128,TESS,LC
2460198.236025,1.00018,0.00128,TESS,LC
2460198.237414,1.0001,0.00128,TESS,LC
2460198.238803,1.00128,0.00128,TESS,LC
2460198.240191,1.00059,0.00128,TESS,LC
2460198.24158,1.00058,0.00128,TESS,LC
2460198.242969,0.99737,0.00128,TESS,LC
2460198.244358,1.00073,0.00128,TESS,LC
2460198.245747,0.99959,0.00128,TESS,LC
2460198.247136,1.00111,0.00128,TESS,LC
2460198.248525,0.99892,0.00128,TESS,LC
2460198.249914,0.99962,0.00128,TESS,LC
2460198.251302,1.00016,0.00128,TESS,LC
2460198.252691,0.99912,0.00128,TESS,LC
2460198.25408,0.99943,0.00128,TESS,LC
2460198.255469,1.0012,0.00128,TESS,LC
2460198.256858,1.00028,0.00128,TESS,LC
2460198.258247,0.99859,0.00128,TESS,LC
2460198.259636,1.00093,0.00128,TESS,LC
2460198.261024,0.99913,0.00128,TESS,LC
2460198.262413,0.99886,0.00128,TESS,LC
2460198.263802,0.99995,0.00128,TESS,LC
2460198.265191,1.0007,0.00128,TESS,LC
2460198.26658,1.00034,0.00128,TESS,LC
2460198.267969,0.99949,0.00128,TESS,LC
2460202.528994,0.99919,0.00129,TESS,LC
2460202.530382,1.0013,0.00129,TESS,LC
2460202.531771,0.99949,0.00129,TESS,LC
2460202.53316,0.99875,0.00129,TESS,LC
2460202.534549,0.99891,0.00129,TESS,LC
2460202.535938,1.00053,0.00129,TESS,LC
2460202.537327,1.00055,0.00129,TESS,LC
2460202.538716,1.00115,0.00129,TESS,LC
2460202.540104,0.99823,0.00129,TESS,LC
2460202.541493,0.99805,0.00129,TESS,LC
2460202.542882,0.99928,0.00129,TESS,LC
2460202.544271,0.99948,0.00129,TESS,LC
2460202.54566,1.00151,0.00129,TESS,LC
2460202.547049,0.99971,0.00129,TESS,LC
2460202.548438,0.99882,0.00129,TESS,LC
2460202.549826,1.00026,0.00129,TESS,LC
2460202.551215,1.00005,0.00129,TESS,LC
2460202.552604,1.00112,0.00129,TESS,LC
2460202.553993,1.00025,0.00129,TESS,LC
2460202.555382,0.99971,0.00129,TESS,LC
2460202.556771,0.99925,0.00129,TESS,LC
2460202.55816,0.99964,0.00129,TESS,LC
2460202.559548,0.998,0.00129,TESS,LC
2460202.560937,0.99983,0.00129,TESS,LC
2460202.562326,1.0012,0.00129,TESS,LC
2460202.563715,0.99913,0.00129,TESS,LC
2460202.565104,1.00061,0.00129,TESS,LC
2460202.566493,1.00022,0.00129,TESS,LC
2460202.567882,0.99867,0.00129,TESS,LC
2460202.56927,0.99877,0.00129,TESS,LC
2460202.570659,0.9999,0.00129,TESS,LC
2460202.572048,1.00011,0.00129,TESS,LC
2460202.573437,0.99923,0.00129,TESS,LC
2460202.574826,0.99955,0.00129,TESS,LC
2460202.576215,0.99953,0.00129,TESS,LC
2460202.577604,1.00226,0.00129,TESS,LC
2460202.578992,0.99992,0.00129,TESS,LC
2460202.580381,1.00045,0.00129,TESS,LC
2460202.58177,0.99955,0.00129,TESS,LC
2460202.583159,0.9989,0.00129,TESS,LC
2460202.584548,0.99988,0.00129,TESS,LC
2460202.585937,0.9991,0.00129,TESS,LC
2460202.587326,1.00195,0.00129,TESS,LC
2460202.588714,1.00036,0.00129,TESS,LC
2460202.590103,0.99992,0.00129,TESS,LC
2460202.591492,0.9992,0.00129,TESS,LC
2460202.592881,0.99986,0.00129,TESS,LC
2460202.59427,1.00205,0.00129,TESS,LC
2460202.595659,0.99943,0.00129,TESS,LC
2460202.597048,1.00045,0.00129,TESS,LC
2460202.598436,0.99959,0.00129,TESS,LC
2460202.599825,0.99877,0.00129,TESS,LC
2460202.601214,1.00026,0.00129,TESS,LC
2460202.602603,1.00046,0.00129,TESS,LC
2460202.603992,0.99945,0.00129,TESS,LC
2460202.605381,0.99906,0.00129,TESS,LC
2460202.606769,1.00055,0.00129,TESS,LC
2460202.608158,1.00054,0.00129,TESS,LC
2460202.609547,1.00068,0.00129,TESS,LC
2460202.610936,1.00038,0.00129,TESS,LC
2460202.612325,1.00071,0.00129,TESS,LC
2460202.613714,1.00244,0.00129,TESS,LC
2460202.615103,0.99764,0.00129,TESS,LC
2460202.616491,0.99934,0.00129,TESS,LC
2460202.61788,1.00025,0.00129,TESS,LC
2460202.619269,0.99653,0.00129,TESS,LC
2460202.620658,0.99659,0.00128,TESS,LC
2460202.622047,0.99635,0.00128,TESS,LC
2460202.623436,0.99446,0.00128,TESS,LC
2460202.624825,0.99372,0.00128,TESS,LC
2460202.626213,0.99391,0.00128,TESS,LC
2460202.627602,0.99483,0.00128,TESS,LC
2460202.628991,0.99466,0.00128,TESS,LC
2460202.63038,0.99552,0.00128,TESS,LC
2460202.631769,0.99097,0.00128,TESS,LC
2460202.633158,0.99374,0.00128,TESS,LC
2460202.634547,0.99503,0.00128,TESS,LC
2460202.635935,0.99366,0.00128,TESS,LC
2460202.637324,0.99448,0.00128,TESS,LC
2460202.638713,0.99283,0.00128,TESS,LC
2460202.640102,0.99199,0.00128,TESS,LC
2460202.641491,0.99649,0.00129,TESS,LC
2460202.64288,0.99292,0.00128,TESS,LC
2460202.644269,0.99144,0.00128,TESS,LC
2460202.645657,0.99613,0.00128,TESS,LC
2460202.647046,0.99283,0.00128,TESS,LC
2460202.648435,0.99209,0.00128,TESS,LC
2460202.649824,0.99272,0.00128,TESS,LC
2460202.651213,0.99275,0.00128,TESS,LC
2460202.652602,0.99226,0.00128,TESS,LC
2460202.653991,0.99071,0.00128,TESS,LC
2460202.655379,0.99231,0.00128,TESS,LC
2460202.656768,0.9907,0.00128,TESS,LC
2460202.658157,0.99275,0.00128,TESS,LC
2460202.659546,0.99265,0.00128,TESS,LC
2460202.660935,0.99269,0.00128,TESS,LC
2460202.662324,0.99239,0.00128,TESS,LC
2460202.663713,0.99334,0.00128,TESS,LC
2460202.665101,0.99234,0.00128,TESS,LC
2460202.66649,0.99124,0.00128,TESS,LC
2460202.667879,0.99178,0.00128,TESS,LC
2460202.669268,0.99241,0.00128,TESS,LC
2460202.670657,0.99276,0.00128,TESS,LC
2460202.672046,0.99316,0.00128,TESS,LC
2460202.673435,0.99336,0.00128,TESS,LC
2460202.674823,0.99352,0.00128,TESS,LC
2460202.676212,0.99181,0.00128,TESS,LC
2460202.677601,0.99042,0.00128,TESS,LC
2460202.67899,0.99271,0.00128,TESS,LC
2460202.680379,0.99151,0.00128,TESS,LC
2460202.681768,0.99076,0.00128,TESS,LC
2460202.683156,0.99261,0.00128,TESS,LC
2460202.684545,0.99163,0.00128,TESS,LC
2460202.685934,0.99281,0.00128,TESS,LC
2460202.687323,0.99493,0.00128,TESS,LC
2460202.688712,0.99228,0.00128,TESS,LC
2460202.690101,0.99229,0.00128,TESS,LC
2460202.69149,0.99129,0.00128,TESS,LC
2460202.692878,0.99244,0.00128,TESS,LC
2460202.694267,0.99275,0.00128,TESS,LC
2460202.695656,0.99356,0.00128,TESS,LC
2460202.697045,0.9918,0.00128,TESS,LC
2460202.698434,0.99126,0.00128,TESS,LC
2460202.699823,0.9927,0.00128,TESS,LC
2460202.701212,0.99325,0.00128,TESS,LC
2460202.7026,0.99613,0.00128,TESS,LC
2460202.703989,0.99458,0.00128,TESS,LC
2460202.705378,0.99386,0.00128,TESS,LC
2460202.706767,0.99588,0.00128,TESS,LC
2460202.708156,0.99703,0.00129,TESS,LC
2460202.709545,0.9986,0.00129,TESS,LC
2460202.710934,0.99759,0.00129,TESS,LC
2460202.712322,0.99687,0.00129,TESS,LC
2460202.713711,1.00002,0.00129,TESS,LC
2460202.7151,0.99864,0.00129,TESS,LC
2460202.716489,0.99999,0.00129,TESS,LC
2460202.717878,0.99956,0.00129,TESS,LC
2460202.719267,0.99992,0.00129,TESS,LC
2460202.720656,1.00067,0.00129,TESS,LC
2460202.722044,0.99922,0.00129,TESS,LC
2460202.723433,1.00155,0.00129,TESS,LC
2460202.724822,1.00058,0.00129,TESS,LC
2460202.726211,0.9994,0.00129,TESS,LC
2460202.7276,0.99952,0.00129,TESS,LC
2460202.728989,0.99917,0.00129,TESS,LC
2460202.730378,0.9999,0.00129,TESS,LC
2460202.731766,0.99893,0.00129,TESS,LC
2460202.733155,0.99864,0.00129,TESS,LC
2460202.734544,1.00075,0.00129,TESS,LC
2460202.735933,0.99932,0.00129,TESS,LC
2460202.737322,0.9998,0.00129,TESS,LC
2460202.738711,0.99744,0.00129,TESS,LC
2460202.7401,1.00047,0.00129,TESS,LC
2460202.741488,1.00048,0.00129,TESS,LC
2460202.742877,1.00044,0.00129,TESS,LC
2460202.744266,1.00103,0.00129,TESS,LC
2460202.745655,0.99959,0.00129,TESS,LC
2460202.747044,1.00106,0.00129,TESS,LC
2460202.748433,0.99949,0.00129,TESS,LC
2460202.749821,1.00013,0.00129,TESS,LC
2460202.75121,1.00002,0.00129,TESS,LC
2460202.752599,1.00258,0.00129,TESS,LC
2460202.753988,0.99945,0.00129,TESS,LC
2460202.755377,0.99951,0.00129,TESS,LC
2460202.756766,0.9989,0.00129,TESS,LC
2460202.758155,0.9999,0.00129,TESS,LC
2460202.759543,0.99995,0.00129,TESS,LC
2460202.760932,0.99767,0.00129,TESS,LC
2460202.762321,0.99964,0.00129,TESS,LC
2460202.76371,1.00056,0.00129,TESS,LC
2460202.765099,0.99997,0.00129,TESS,LC
2460202.766488,0.99968,0.00129,TESS,LC
2460202.767877,1.00112,0.00129,TESS,LC
2460202.769265,1.00071,0.00129,TESS,LC
2460202.770654,1.00139,0.00129,TESS,LC
2460202.772043,0.99963,0.00129,TESS,LC
2460202.773432,1.0004,0.00129,TESS,LC
2460202.774821,1.00183,0.00129,TESS,LC
2460202.77621,1.00171,0.00129,TESS,LC
2460202.777599,1.00038,0.00129,TESS,LC
2460202.778987,1.00021,0.00129,TESS,LC
2460202.780376,0.99986,0.00129,TESS,LC
2460202.781765,1.00119,0.00129,TESS,LC
2460202.783154,0.99916,0.00129,TESS,LC
2460202.784543,0.99949,0.00129,TESS,LC
2460202.785932,1.00095,0.00129,TESS,LC
2460202.787321,0.9989,0.00129,TESS,LC
2460202.788709,1.00166,0.00129,TESS,LC
2460202.790098,0.99754,0.00129,TESS,LC
2460202.791487,0.99937,0.00129,TESS,LC
2460202.792876,1.00012,0.00129,TESS,LC
2460202.794265,1.0,0.00129,TESS,LC
2460202.795654,0.99956,0.00129,TESS,LC
2460202.797043,0.99883,0.00129,TESS,LC
2460202.798431,1.00028,0.00129,TESS,LC
2460202.79982,0.99818,0.00129,TESS,LC
2460859.706246,1.00017,0.00337,OMES,LC
2460859.706814,0.99649,0.0049,OMES,LC
2460859.707381,0.99767,0.00493,OMES,LC
2460859.707948,1.00555,0.00495,OMES,LC
2460859.708515,1.00192,0.00493,OMES,LC
2460859.709082,1.00163,0.00488,OMES,LC
2460859.709649,0.99921,0.00494,OMES,LC
2460859.710217,0.99831,0.00496,OMES,LC
2460859.710784,0.99738,0.00519,OMES,LC
2460859.711351,1.00344,0.005,OMES,LC
2460859.711918,0.99583,0.00492,OMES,LC
2460859.712497,0.9937,0.00486,OMES,LC
2460859.713064,1.00189,0.00495,OMES,LC
2460859.713631,1.00671,0.00497,OMES,LC
2460859.714198,1.00901,0.00499,OMES,LC
2460859.714766,1.00051,0.00494,OMES,LC
2460859.715333,1.0055,0.00491,OMES,LC
2460859.7159,0.9984,0.00493,OMES,LC
2460859.716467,0.9958,0.00483,OMES,LC
2460859.717034,0.99582,0.00494,OMES,LC
2460859.717601,1.00162,0.00503,OMES,LC
2460859.718169,1.00035,0.00488,OMES,LC
2460859.718736,1.00593,0.00508,OMES,LC
2460859.719303,1.00293,0.00498,OMES,LC
2460859.719882,1.00009,0.00498,OMES,LC
2460859.720449,1.00008,0.00474,OMES,LC
2460859.721016,1.00094,0.00477,OMES,LC
2460859.721583,1.00314,0.00485,OMES,LC
2460859.722162,0.99923,0.00488,OMES,LC
2460859.722729,0.99917,0.0048,OMES,LC
2460859.723296,0.99901,0.00356,OMES,LC
2460859.723863,1.00535,0.00358,OMES,LC
2460859.724431,1.00782,0.00353,OMES,LC
2460859.725009,0.99897,0.00478,OMES,LC
2460859.725577,0.99951,0.00477,OMES,LC
2460859.726144,1.00371,0.00477,OMES,LC
2460859.726711,1.00392,0.00469,OMES,LC
2460859.727278,1.00191,0.00474,OMES,LC
2460859.727845,1.0094,0.00476,OMES,LC
2460859.728436,1.00096,0.00354,OMES,LC
2460859.729003,0.99968,0.00472,OMES,LC
2460859.72957,0.99841,0.00472,OMES,LC
2460859.730137,0.99853,0.00477,OMES,LC
2460859.730704,1.00409,0.00478,OMES,LC
2460859.731271,1.0016,0.00475,OMES,LC
2460859.73185,1.00492,0.00474,OMES,LC
2460859.732417,1.00559,0.00367,OMES,LC
2460859.732984,1.00125,0.00478,OMES,LC
2460859.733552,1.00219,0.00473,OMES,LC
2460859.734119,0.99837,0.00465,OMES,LC
2460859.734686,1.00392,0.00468,OMES,LC
2460859.735253,1.00103,0.00462,OMES,LC
2460859.73582,1.00159,0.00467,OMES,LC
2460859.736399,0.99833,0.00477,OMES,LC
2460859.736966,1.00402,0.00369,OMES,LC
2460859.737533,1.00211,0.00488,OMES,LC
2460859.738112,0.99855,0.0048,OMES,LC
2460859.738668,1.00086,0.00487,OMES,LC
2460859.739235,1.00397,0.00483,OMES,LC
2460859.739802,1.00205,0.00475,OMES,LC
2460859.740369,0.99537,0.00481,OMES,LC
2460859.740948,1.00489,0.00491,OMES,LC
2460859.741515,0.9957,0.00491,OMES,LC
2460859.742082,1.00217,0.00488,OMES,LC
2460859.742661,1.00845,0.00499,OMES,LC
2460859.743217,1.00307,0.00491,OMES,LC
2460859.743784,0.99867,0.00498,OMES,LC
2460859.744351,1.00023,0.00497,OMES,LC
2460859.74493,1.00092,0.00501,OMES,LC
2460859.745497,1.00041,0.00379,OMES,LC
2460859.746064,1.001,0.00501,OMES,LC
2460859.746631,1.00088,0.005,OMES,LC
2460859.74721,1.00204,0.00495,OMES,LC
2460859.747777,1.00196,0.00499,OMES,LC
2460859.748344,1.00218,0.00518,OMES,LC
2460859.748912,0.99781,0.00512,OMES,LC
2460859.749479,1.00583,0.00492,OMES,LC
2460859.750057,1.00317,0.00501,OMES,LC
2460859.750625,1.00204,0.00497,OMES,LC
2460859.751192,1.00083,0.00517,OMES,LC
2460859.751759,1.0001,0.00494,OMES,LC
2460859.752338,1.00216,0.00498,OMES,LC
2460859.752905,0.9972,0.00497,OMES,LC
2460859.753472,0.99705,0.00388,OMES,LC
2460859.754039,0.99794,0.00498,OMES,LC
2460859.754606,1.00413,0.0051,OMES,LC
2460859.755174,1.00154,0.00494,OMES,LC
2460859.755741,1.00014,0.00499,OMES,LC
2460859.756308,1.00425,0.00499,OMES,LC
2460859.756875,0.99929,0.0048,OMES,LC
2460859.757454,1.00281,0.0048,OMES,LC
2460859.758021,0.99762,0.00491,OMES,LC
2460859.758588,0.99868,0.00383,OMES,LC
2460859.759167,1.00311,0.00504,OMES,LC
2460859.759734,0.99838,0.00517,OMES,LC
2460859.760313,1.00117,0.00504,OMES,LC
2460859.76088,1.00136,0.00498,OMES,LC
2460859.761447,1.00134,0.00495,OMES,LC
2460859.762026,0.99969,0.00479,OMES,LC
2460859.762593,0.99743,0.00467,OMES,LC
2460859.76316,0.99695,0.00472,OMES,LC
2460859.763727,0.99627,0.00469,OMES,LC
2460859.764295,1.00033,0.00477,OMES,LC
2460859.764862,0.9985,0.00463,OMES,LC
2460859.765429,0.99532,0.0046,OMES,LC
2460859.765996,0.99871,0.00469,OMES,LC
2460859.766563,0.99709,0.00462,OMES,LC
2460859.767142,0.996,0.00453,OMES,LC
2460859.767709,0.99594,0.00448,OMES,LC
2460859.768265,0.99682,0.00447,OMES,LC
2460859.768844,0.99305,0.00457,OMES,LC
2460859.769411,0.99408,0.00451,OMES,LC
2460859.769978,0.99664,0.00448,OMES,LC
2460859.770545,0.99651,0.00445,OMES,LC
2460859.771112,0.99672,0.00448,OMES,LC
2460859.771679,0.99397,0.00447,OMES,LC
2460859.772247,0.99552,0.00447,OMES,LC
2460859.772825,0.99151,0.00451,OMES,LC
2460859.773392,0.9953,0.00465,OMES,LC
2460859.77396,0.99194,0.00453,OMES,LC
2460859.774527,1.00196,0.00466,OMES,LC
2460859.775094,0.99761,0.00451,OMES,LC
2460859.775673,0.99601,0.00472,OMES,LC
2460859.77624,0.99625,0.00452,OMES,LC
2460859.776819,0.99148,0.00462,OMES,LC
2460859.777386,0.9936,0.0034,OMES,LC
2460859.777953,0.99696,0.00447,OMES,LC
2460859.77852,0.99844,0.00464,OMES,LC
2460859.779099,0.99449,0.00453,OMES,LC
2460859.779666,0.99407,0.0045,OMES,LC
2460859.780245,0.99565,0.00445,OMES,LC
2460859.780812,0.99466,0.00446,OMES,LC
2460859.781379,0.99578,0.00449,OMES,LC
2460859.781946,0.99348,0.00452,OMES,LC
2460859.782514,0.99297,0.00454,OMES,LC
2460859.783081,0.99054,0.00454,OMES,LC
2460859.783659,0.98722,0.00455,OMES,LC
2460859.784227,0.99368,0.00455,OMES,LC
2460859.784794,0.99101,0.00344,OMES,LC
2460859.785373,0.9891,0.00451,OMES,LC
2460859.78594,0.99497,0.00451,OMES,LC
2460859.786518,0.997,0.00451,OMES,LC
2460859.787086,0.99003,0.00456,OMES,LC
2460859.787653,0.99408,0.00338,OMES,LC
2460859.78822,0.99354,0.00447,OMES,LC
2460859.788787,0.98692,0.00437,OMES,LC
2460859.789354,0.98966,0.00444,OMES,LC
2460859.789921,0.99264,0.00448,OMES,LC
2460859.790489,0.99186,0.00446,OMES,LC
2460859.791067,0.99475,0.00336,OMES,LC
2460859.791635,0.99279,0.00445,OMES,LC
2460859.792213,0.991,0.00441,OMES,LC
2460859.792792,0.99172,0.00468,OMES,LC
2460859.793359,0.99294,0.0045,OMES,LC
2460859.793926,0.99594,0.00448,OMES,LC
2460859.794494,0.99448,0.00436,OMES,LC
2460859.795072,0.99418,0.00442,OMES,LC
2460859.795639,0.99356,0.00346,OMES,LC
2460859.796207,0.98819,0.00333,OMES,LC
2460859.796774,0.99621,0.00459,OMES,LC
2460859.797353,0.99268,0.00465,OMES,LC
2460859.79792,0.99236,0.00456,OMES,LC
2460859.798487,0.98619,0.0044,OMES,LC
2460859.799054,0.99215,0.00442,OMES,LC
2460859.799633,0.99335,0.00455,OMES,LC
2460859.8002,0.99286,0.0045,OMES,LC
2460859.800779,0.99104,0.00447,OMES,LC
2460859.801346,1.00177,0.00456,OMES,LC
2460859.801913,0.98577,0.00443,OMES,LC
2460859.80248,0.9915,0.00451,OMES,LC
2460859.803047,0.99158,0.00451,OMES,LC
2460859.803615,0.98755,0.00446,OMES,LC
2460859.804182,0.98709,0.00442,OMES,LC
2460859.804761,0.99167,0.00449,OMES,LC
2460859.805328,0.99318,0.00336,OMES,LC
2460859.805895,0.99535,0.0046,OMES,LC
2460859.806462,0.99132,0.00463,OMES,LC
2460859.807029,0.99405,0.00348,OMES,LC
2460859.807596,0.98824,0.00458,OMES,LC
2460859.808164,0.9918,0.00469,OMES,LC
2460859.808742,0.99499,0.00479,OMES,LC
2460859.809321,0.99178,0.00466,OMES,LC
2460859.809888,0.99371,0.00471,OMES,LC
2460859.810455,0.98541,0.00463,OMES,LC
2460859.811023,0.98726,0.0046,OMES,LC
2460859.81159,0.99253,0.00479,OMES,LC
2460859.812168,0.98743,0.00467,OMES,LC
2460859.812736,0.99817,0.00475,OMES,LC
2460859.813303,0.98891,0.00462,OMES,LC
2460859.81387,0.99636,0.00463,OMES,LC
2460859.814449,0.99233,0.0046,OMES,LC
2460859.815016,0.99231,0.00471,OMES,LC
2460859.815583,0.99138,0.00459,OMES,LC
2460859.81615,0.99311,0.00449,OMES,LC
2460859.816717,0.99215,0.00345,OMES,LC
2460859.817308,0.99549,0.00471,OMES,LC
2460859.817875,0.98796,0.00459,OMES,LC
2460859.818454,0.98761,0.0046,OMES,LC
2460859.819021,0.99295,0.00462,OMES,LC
2460859.819588,0.98963,0.0046,OMES,LC
2460859.820155,0.9934,0.00465,OMES,LC
2460859.820722,0.99312,0.00464,OMES,LC
2460859.821301,0.99803,0.0072,OMES,LC
2460859.821868,0.99219,0.00457,OMES,LC
2460859.822424,0.98907,0.00471,OMES,LC
2460859.823037,0.9926,0.00465,OMES,LC
2460859.823604,0.99196,0.00464,OMES,LC
2460859.824183,0.99136,0.00496,OMES,LC
2460859.824739,0.98544,0.00481,OMES,LC
2460859.825318,0.99041,0.00478,OMES,LC
2460859.825896,0.99163,0.00471,OMES,LC
2460859.826463,0.99294,0.0047,OMES,LC
2460859.827031,0.99235,0.00324,OMES,LC
2460859.827598,0.99731,0.00467,OMES,LC
2460859.828177,0.99046,0.0046,OMES,LC
2460859.828744,0.9906,0.00456,OMES,LC
2460859.829311,0.98769,0.00357,OMES,LC
2460859.829878,0.99308,0.00463,OMES,LC
2460859.830457,0.99164,0.00357,OMES,LC
2460859.831024,0.989,0.00466,OMES,LC
2460859.831603,0.99521,0.00468,OMES,LC
2460859.832158,0.99079,0.00456,OMES,LC
2460859.832726,0.98935,0.00461,OMES,LC
2460859.833293,0.99111,0.0046,OMES,LC
2460859.834462,0.99503,0.0047,OMES,LC
2460859.835052,0.99352,0.00467,OMES,LC
2460859.835619,0.99036,0.00465,OMES,LC
2460859.836198,0.99063,0.00464,OMES,LC
2460859.836765,0.9903,0.00472,OMES,LC
2460859.837332,0.99123,0.0047,OMES,LC
2460859.8379,0.9938,0.00469,OMES,LC
2460859.838467,0.98846,0.00453,OMES,LC
2460859.839034,0.9974,0.00465,OMES,LC
2460859.839613,0.99462,0.00455,OMES,LC
2460859.84018,0.99693,0.00464,OMES,LC
2460859.840747,0.99405,0.00466,OMES,LC
2460859.841314,0.99962,0.00468,OMES,LC
2460859.841881,0.9991,0.00471,OMES,LC
2460859.842448,0.9952,0.00467,OMES,LC
2460859.843016,0.993,0.00468,OMES,LC
2460859.843583,0.99703,0.0037,OMES,LC
2460859.844162,0.99574,0.00464,OMES,LC
2460859.844729,0.99354,0.00479,OMES,LC
2460859.845296,0.99488,0.00467,OMES,LC
2460859.845863,0.99285,0.00481,OMES,LC
2460859.846419,1.0002,0.00485,OMES,LC
2460859.846986,0.9934,0.00478,OMES,LC
2460859.847565,0.9948,0.00457,OMES,LC
2460859.84812,0.99356,0.00456,OMES,LC
2460859.84871,0.99264,0.0047,OMES,LC
2460859.849289,0.99289,0.0046,OMES,LC
2460859.849856,0.99906,0.0048,OMES,LC
2460859.850435,0.99507,0.00483,OMES,LC
2460859.851014,0.99474,0.00369,OMES,LC
2460859.851581,0.99682,0.00373,OMES,LC
2460859.852148,0.99612,0.00472,OMES,LC
2460859.852715,0.99189,0.00465,OMES,LC
2460859.853283,0.997,0.00476,OMES,LC
2460859.85385,1.00118,0.00465,OMES,LC
2460859.854428,0.99063,0.00455,OMES,LC
2460859.854996,0.99537,0.0047,OMES,LC
2460859.855563,0.99416,0.00356,OMES,LC
2460859.85613,0.99836,0.00473,OMES,LC
2460859.856709,0.99765,0.00474,OMES,LC
2460859.857287,0.99968,0.00361,OMES,LC
2460859.857855,0.99818,0.00482,OMES,LC
2460859.858422,0.99753,0.0047,OMES,LC
2460859.859001,1.00191,0.00366,OMES,LC
2460859.859568,0.99985,0.00351,OMES,LC
2460859.860146,0.99749,0.00471,OMES,LC
2460859.860725,0.99882,0.00472,OMES,LC
2460859.861304,1.00773,0.00466,OMES,LC
2460859.861871,1.00204,0.00477,OMES,LC
2460859.862438,1.00379,0.00355,OMES,LC
2460859.863005,0.9989,0.0046,OMES,LC
2460859.863573,0.99984,0.00464,OMES,LC
2460859.86414,1.00235,0.00473,OMES,LC
2460859.864719,0.99891,0.00471,OMES,LC
2460859.865297,0.99906,0.00472,OMES,LC
2460859.865853,0.99615,0.00464,OMES,LC
2460859.866455,1.00267,0.00466,OMES,LC
2460859.867022,1.00163,0.00468,OMES,LC
2460859.867589,0.99869,0.00477,OMES,LC
2460859.868156,1.0004,0.00473,OMES,LC
2460859.868735,1.00462,0.00478,OMES,LC
2460859.869302,1.00053,0.00471,OMES,LC
2460859.869881,0.99959,0.00462,OMES,LC
2460859.870448,0.9993,0.00461,OMES,LC
2460859.871015,0.99738,0.00472,OMES,LC
2460859.871594,1.00264,0.00467,OMES,LC
2460859.872173,0.99936,0.00465,OMES,LC
2460859.87274,0.99696,0.00367,OMES,LC
2460859.873307,1.00232,0.00476,OMES,LC
2460859.873886,1.00125,0.00474,OMES,LC
2460859.874453,1.00429,0.00477,OMES,LC
2460859.87502,1.00049,0.00477,OMES,LC
2460859.875599,1.00057,0.0048,OMES,LC
2460859.876166,0.99732,0.00492,OMES,LC
2460859.876733,0.99724,0.00466,OMES,LC
2460859.8773,0.99757,0.00355,OMES,LC
2460859.877868,1.00182,0.00468,OMES,LC
2460859.878435,0.9997,0.00468,OMES,LC
2460859.879002,0.9967,0.00467,OMES,LC
2460859.879581,1.00248,0.00471,OMES,LC
2460859.880148,0.99616,0.00358,OMES,LC
2460859.880715,0.9976,0.00478,OMES,LC
2460859.881282,1.00503,0.00477,OMES,LC
2460859.881861,1.00748,0.00492,OMES,LC
2460859.88244,0.99679,0.00468,OMES,LC
2460859.883007,0.99671,0.0046,OMES,LC
2460859.883574,1.00141,0.00466,OMES,LC
2460859.884141,1.00305,0.00477,OMES,LC
2460859.88472,1.00043,0.00461,OMES,LC
2460859.885299,0.99899,0.00476,OMES,LC
2460859.885866,0.9941,0.00365,OMES,LC
2460859.886433,0.99619,0.00468,OMES,LC
2460859.887012,1.00209,0.00471,OMES,LC
2460859.887567,1.0013,0.00493,OMES,LC
2460859.888158,0.99807,0.00464,OMES,LC
2460859.888737,1.00001,0.0047,OMES,LC
2460859.889304,0.99619,0.00467,OMES,LC
2460859.889871,1.00092,0.00463,OMES,LC
2460859.890438,1.00116,0.00466,OMES,LC
2460859.891028,1.00154,0.0032,OMES,LC
2460859.891596,1.00123,0.0046,OMES,LC
2460859.892163,1.00091,0.00482,OMES,LC
2460859.89273,1.0015,0.00461,OMES,LC
2460859.893297,1.00211,0.00467,OMES,LC
2460859.893876,0.99757,0.00345,OMES,LC
2460859.894443,1.00149,0.00455,OMES,LC
2460859.89501,0.99756,0.00351,OMES,LC
2460859.895589,1.00219,0.00469,OMES,LC
2460859.896144,0.99808,0.00467,OMES,LC
2460859.896723,0.99967,0.00458,OMES,LC
2460859.89729,0.99791,0.0046,OMES,LC
2460859.897858,0.99723,0.00346,OMES,LC
2460859.898425,0.99268,0.00451,OMES,LC
2460859.899015,0.9992,0.00455,OMES,LC
2460859.899582,0.99994,0.00455,OMES,LC
2460859.900149,0.99617,0.0046,OMES,LC
2460859.900728,0.99783,0.00464,OMES,LC
2460859.901295,0.99975,0.00341,OMES,LC
2460859.901862,0.99781,0.0045,OMES,LC
2460859.90243,0.99766,0.00345,OMES,LC
2460859.903008,0.99743,0.00441,OMES,LC
2460859.903587,0.99706,0.00462,OMES,LC
2460859.904166,0.99992,0.00462,OMES,LC
2460859.904733,0.99744,0.00453,OMES,LC
2460859.9053,0.99487,0.00448,OMES,LC
2460859.905867,0.99944,0.0045,OMES,LC
2460859.906435,0.99382,0.00326,OMES,LC
2460859.907002,0.9971,0.0045,OMES,LC
2460859.90758,0.99656,0.00455,OMES,LC
2460859.908148,0.99983,0.00459,OMES,LC
2460859.908726,0.99888,0.00441,OMES,LC
2460859.909294,0.99511,0.00447,OMES,LC
2460859.909861,1.00382,0.00451,OMES,LC
2460859.910439,1.00004,0.00452,OMES,LC
2460859.911007,0.99648,0.00446,OMES,LC
2460859.911562,0.9955,0.00451,OMES,LC
2460859.912129,0.99719,0.00454,OMES,LC
2460859.912708,1.00358,0.0032,OMES,LC
2460859.913287,0.99826,0.00453,OMES,LC
2460859.913866,1.00287,0.00443,OMES,LC
2460859.914444,0.99983,0.00465,OMES,LC
2460859.915012,0.99822,0.0046,OMES,LC
2460859.915579,1.00058,0.00461,OMES,LC
2460859.916157,1.00051,0.0045,OMES,LC
2460859.916725,0.99737,0.00452,OMES,LC
2460859.917303,0.99707,0.00454,OMES,LC
2460859.917882,0.99763,0.00446,OMES,LC
2460859.918449,1.00043,0.00334,OMES,LC
2460859.919016,0.99284,0.00447,OMES,LC
2460859.919595,1.00402,0.00459,OMES,LC
2460859.920162,0.99564,0.00454,OMES,LC
2460859.92073,0.99644,0.00444,OMES,LC
2460859.921308,0.9991,0.00453,OMES,LC
2460859.921875,0.99907,0.00439,OMES,LC
2460859.922443,1.00085,0.00448,OMES,LC
2460859.92301,0.99996,0.00454,OMES,LC
2460859.923589,0.99608,0.00443,OMES,LC
2460859.924156,0.99815,0.00448,OMES,LC
2460859.924734,0.99807,0.0045,OMES,LC
2460859.925302,0.99922,0.00353,OMES,LC
2460859.92588,0.99752,0.0046,OMES,LC
2460859.926448,0.99697,0.00446,OMES,LC
2460859.927015,1.00136,0.00457,OMES,LC
2460859.927582,1.00066,0.0045,OMES,LC
2460859.928149,1.0003,0.00345,OMES,LC
2460859.928716,0.99746,0.00341,OMES,LC
2460859.929295,1.00002,0.00437,OMES,LC
2460859.929862,1.00099,0.00446,OMES,LC
2460859.930429,1.00016,0.00459,OMES,LC
2458659.85568,-4766.143,8.435,HARPS,RV
2458660.85346,-4745.218,6.531,HARPS,RV
2458670.77969,-4756.404,4.848,HARPS,RV
2458672.86062,-4752.448,6.363,HARPS,RV
2458673.83568,-4728.361,3.715,HARPS,RV
2458674.87044,-4739.506,5.139,HARPS,RV
2458675.81618,-4755.954,4.946,HARPS,RV
2458683.86426,-4750.974,1.906,HARPS,RV
2458683.94273,-4747.587,6.552,HARPS,RV
2458684.79363,-4772.552,6.258,HARPS,RV
2458689.76742,-4770.63,6.005,HARPS,RV
2458690.79475,-4762.126,4.466,HARPS,RV
2458691.77767,-4738.548,4.14,HARPS,RV
2458750.58685,-4728.339,4.929,HARPS,RV
2458752.61872,-4776.305,4.543,HARPS,RV
2458753.60754,-4790.955,4.07,HARPS,RV
2458754.65281,-4775.854,4.69,HARPS,RV
2458755.65078,-4745.049,3.622,HARPS,RV
2459163.6251,-4733.51,4.778,HARPS,RV
2459178.57572,-4754.917,4.606,HARPS,RV
2459181.59995,-4730.862,4.375,HARPS,RV
2459182.59757,-4747.14,4.973,HARPS,RV
2459184.60398,-4775.425,4.197,HARPS,RV
2460859.70905,0.97,1.03,PFS,RV
2460859.72447,0.01,1.14,PFS,RV
2460859.73904,0.57,1.02,PFS,RV
2460859.75271,-0.58,0.87,PFS,RV
2460859.76662,0.0,0.9,PFS,RV
2460859.78046,2.04,0.99,PFS,RV
2460859.79532,0.06,1.02,PFS,RV
2460859.80957,-6.46,0.95,PFS,RV
2460859.82322,-8.21,0.85,PFS,RV
2460859.83749,-13.18,0.86,PFS,RV
2460859.85172,-13.71,0.9,PFS,RV
2460859.86423,-5.12,1.04,PFS,RV


==> dbf_883.csv <==
time,data,error,instrument,type
2458476.244958,1.00014,0.0002,TESS30,LC
2458476.265791,1.0,0.0002,TESS30,LC
2458476.286625,1.00007,0.0002,TESS30,LC
2458476.307459,1.00009,0.0002,TESS30,LC
2458476.328292,0.99998,0.0002,TESS30,LC
2458476.349126,1.00023,0.0002,TESS30,LC
2458476.369959,1.00014,0.0002,TESS30,LC
2458476.390793,1.00001,0.0002,TESS30,LC
2458476.411627,1.00041,0.0002,TESS30,LC
2458476.43246,0.99987,0.0002,TESS30,LC
2458476.453294,0.99921,0.0002,TESS30,LC
2458476.474128,0.99632,0.0002,TESS30,LC
2458476.494961,0.99561,0.0002,TESS30,LC
2458476.515795,0.9957,0.0002,TESS30,LC
2458476.536629,0.9951,0.0002,TESS30,LC
2458476.557462,0.99551,0.0002,TESS30,LC
2458476.578296,0.9958,0.0002,TESS30,LC
2458476.599129,0.99812,0.0002,TESS30,LC
2458476.640797,0.99995,0.0002,TESS30,LC
2458476.66163,1.00022,0.0002,TESS30,LC
2458476.682464,0.99986,0.0002,TESS30,LC
2458476.703297,1.00037,0.0002,TESS30,LC
2458476.724131,1.00014,0.0002,TESS30,LC
2458476.744965,1.0005,0.0002,TESS30,LC
2458476.765798,1.00014,0.0002,TESS30,LC
2458476.786632,0.99996,0.0002,TESS30,LC
2458476.807466,0.99985,0.0002,TESS30,LC
2458476.828299,1.00046,0.0002,TESS30,LC
2458486.286761,0.9998,0.0002,TESS30,LC
2458486.307594,1.00006,0.0002,TESS30,LC
2458486.328428,0.99989,0.0002,TESS30,LC
2458486.349261,1.00063,0.0002,TESS30,LC
2458486.370094,1.00012,0.0002,TESS30,LC
2458486.390928,1.00014,0.0002,TESS30,LC
2458486.411761,1.00002,0.0002,TESS30,LC
2458486.432595,0.99971,0.0002,TESS30,LC
2458486.453428,1.00004,0.0002,TESS30,LC
2458486.474261,0.99987,0.0002,TESS30,LC
2458486.495095,1.00019,0.0002,TESS30,LC
2458486.515928,0.9986,0.0002,TESS30,LC
2458486.536762,0.99568,0.0002,TESS30,LC
2458486.557595,0.99576,0.0002,TESS30,LC
2458486.578428,0.99575,0.0002,TESS30,LC
2458486.599262,0.9955,0.0002,TESS30,LC
2458486.620095,0.99543,0.0002,TESS30,LC
2458486.640929,0.99581,0.0002,TESS30,LC
2458486.661762,0.99876,0.0002,TESS30,LC
2458486.682595,0.99989,0.0002,TESS30,LC
2458486.703429,0.99996,0.0002,TESS30,LC
2458486.724262,0.99982,0.0002,TESS30,LC
2458486.745096,0.99987,0.0002,TESS30,LC
2458486.765929,1.00008,0.0002,TESS30,LC
2458486.786762,1.00001,0.0002,TESS30,LC
2458486.807596,1.00036,0.0002,TESS30,LC
2458486.828429,1.0002,0.0002,TESS30,LC
2458486.849262,1.0001,0.0002,TESS30,LC
2458486.870096,0.99973,0.0002,TESS30,LC
2459210.443326,1.00057,0.00074,TESS2,LC
2459210.444715,1.00141,0.00074,TESS2,LC
2459210.446104,0.99955,0.00074,TESS2,LC
2459210.447493,1.00107,0.00074,TESS2,LC
2459210.448882,1.00151,0.00074,TESS2,LC
2459210.450271,1.00076,0.00074,TESS2,LC
2459210.45166,0.99989,0.00074,TESS2,LC
2459210.453049,1.00018,0.00074,TESS2,LC
2459210.454438,1.00038,0.00074,TESS2,LC
2459210.455826,1.00015,0.00074,TESS2,LC
2459210.457215,0.99994,0.00074,TESS2,LC
2459210.458604,0.99977,0.00074,TESS2,LC
2459210.459993,0.99969,0.00074,TESS2,LC
2459210.461382,0.99969,0.00074,TESS2,LC
2459210.462771,0.99812,0.00074,TESS2,LC
2459210.46416,1.00014,0.00074,TESS2,LC
2459210.465549,0.99958,0.00074,TESS2,LC
2459210.466938,1.00124,0.00074,TESS2,LC
2459210.468327,1.00011,0.00074,TESS2,LC
2459210.469716,1.00017,0.00074,TESS2,LC
2459210.471104,0.99957,0.00074,TESS2,LC
2459210.472493,0.99864,0.00074,TESS2,LC
2459210.473882,0.99964,0.00074,TESS2,LC
2459210.475271,0.99921,0.00074,TESS2,LC
2459210.47666,1.00035,0.00074,TESS2,LC
2459210.478049,1.00033,0.00074,TESS2,LC
2459210.479438,0.99987,0.00074,TESS2,LC
2459210.480827,1.00062,0.00074,TESS2,LC
2459210.482216,0.99978,0.00074,TESS2,LC
2459210.483605,0.9996,0.00074,TESS2,LC
2459210.484994,1.00037,0.00074,TESS2,LC
2459210.486382,0.9989,0.00074,TESS2,LC
2459210.487771,0.9991,0.00074,TESS2,LC
2459210.48916,1.0015,0.00074,TESS2,LC
2459210.490549,0.99891,0.00074,TESS2,LC
2459210.491938,0.99923,0.00074,TESS2,LC
2459210.493327,1.00057,0.00074,TESS2,LC
2459210.494716,0.99903,0.00074,TESS2,LC
2459210.496105,1.0003,0.00074,TESS2,LC
2459210.497494,0.99931,0.00074,TESS2,LC
2459210.498883,1.00042,0.00074,TESS2,LC
2459210.500272,0.9995,0.00074,TESS2,LC
2459210.50166,1.00151,0.00074,TESS2,LC
2459210.503049,1.00029,0.00074,TESS2,LC
2459210.504438,1.00031,0.00074,TESS2,LC
2459210.505827,0.99968,0.00074,TESS2,LC
2459210.507216,0.9994,0.00074,TESS2,LC
2459210.508605,0.99944,0.00074,TESS2,LC
2459210.509994,1.00006,0.00074,TESS2,LC
2459210.511383,1.00085,0.00074,TESS2,LC
2459210.512772,0.99975,0.00074,TESS2,LC
2459210.514161,1.00077,0.00074,TESS2,LC
2459210.515549,1.00014,0.00074,TESS2,LC
2459210.516938,0.99927,0.00074,TESS2,LC
2459210.518327,0.99979,0.00074,TESS2,LC
2459210.519716,1.00028,0.00074,TESS2,LC
2459210.521105,1.00009,0.00074,TESS2,LC
2459210.522494,0.99883,0.00074,TESS2,LC
2459210.523883,0.99957,0.00074,TESS2,LC
2459210.525272,1.00049,0.00074,TESS2,LC
2459210.526661,1.00022,0.00074,TESS2,LC
2459210.52805,0.99993,0.00074,TESS2,LC
2459210.529439,1.00076,0.00074,TESS2,LC
2459210.530827,1.0004,0.00074,TESS2,LC
2459210.532216,0.9995,0.00074,TESS2,LC
2459210.533605,1.00028,0.00074,TESS2,LC
2459210.534994,0.99973,0.00074,TESS2,LC
2459210.536383,1.00109,0.00074,TESS2,LC
2459210.537772,0.99861,0.00074,TESS2,LC
2459210.539161,0.99849,0.00074,TESS2,LC
2459210.54055,0.99948,0.00074,TESS2,LC
2459210.541939,1.00074,0.00074,TESS2,LC
2459210.543328,1.00052,0.00074,TESS2,LC
2459210.544717,1.00074,0.00074,TESS2,LC
2459210.546105,1.00015,0.00074,TESS2,LC
2459210.547494,1.00029,0.00074,TESS2,LC
2459210.548883,0.99941,0.00074,TESS2,LC
2459210.550272,0.99949,0.00074,TESS2,LC
2459210.551661,1.00005,0.00074,TESS2,LC
2459210.55305,0.9995,0.00074,TESS2,LC
2459210.554439,1.00035,0.00074,TESS2,LC
2459210.555828,1.00069,0.00074,TESS2,LC
2459210.557217,1.00005,0.00074,TESS2,LC
2459210.558606,0.99978,0.00074,TESS2,LC
2459210.559994,0.99997,0.00074,TESS2,LC
2459210.561383,1.00097,0.00074,TESS2,LC
2459210.562772,0.99997,0.00074,TESS2,LC
2459210.564161,1.00026,0.00074,TESS2,LC
2459210.56555,1.00014,0.00074,TESS2,LC
2459210.566939,0.99962,0.00074,TESS2,LC
2459210.568328,0.99986,0.00074,TESS2,LC
2459210.569717,0.99871,0.00074,TESS2,LC
2459210.571106,0.99981,0.00074,TESS2,LC
2459210.572495,0.99977,0.00074,TESS2,LC
2459210.573884,0.99986,0.00074,TESS2,LC
2459210.575272,0.99952,0.00074,TESS2,LC
2459210.576661,1.00015,0.00074,TESS2,LC
2459210.57805,1.00002,0.00074,TESS2,LC
2459210.579439,0.99815,0.00074,TESS2,LC
2459210.580828,0.9994,0.00074,TESS2,LC
2459210.582217,1.00062,0.00074,TESS2,LC
2459210.583606,1.00061,0.00074,TESS2,LC
2459210.584995,1.00148,0.00074,TESS2,LC
2459210.586384,1.00011,0.00074,TESS2,LC
2459210.587773,0.99935,0.00074,TESS2,LC
2459210.589162,0.99896,0.00074,TESS2,LC
2459210.59055,0.99954,0.00074,TESS2,LC
2459210.591939,0.99935,0.00074,TESS2,LC
2459210.593328,0.99942,0.00074,TESS2,LC
2459210.594717,1.00071,0.00074,TESS2,LC
2459210.596106,0.9992,0.00074,TESS2,LC
2459210.597495,1.00031,0.00074,TESS2,LC
2459210.598884,0.99997,0.00074,TESS2,LC
2459210.600273,0.99872,0.00074,TESS2,LC
2459210.601662,1.00064,0.00074,TESS2,LC
2459210.603051,1.00059,0.00074,TESS2,LC
2459210.604439,0.9997,0.00074,TESS2,LC
2459210.605828,0.99958,0.00074,TESS2,LC
2459210.607217,0.99852,0.00074,TESS2,LC
2459210.608606,1.0008,0.00074,TESS2,LC
2459210.609995,1.00013,0.00074,TESS2,LC
2459210.611384,1.00069,0.00074,TESS2,LC
2459210.612773,0.99956,0.00074,TESS2,LC
2459210.614162,0.99937,0.00074,TESS2,LC
2459210.615551,0.99944,0.00074,TESS2,LC
2459210.61694,0.99845,0.00074,TESS2,LC
2459210.618329,1.00142,0.00074,TESS2,LC
2459210.619717,0.99915,0.00074,TESS2,LC
2459210.621106,0.99994,0.00074,TESS2,LC
2459210.622495,0.99956,0.00074,TESS2,LC
2459210.623884,0.99956,0.00074,TESS2,LC
2459210.625273,1.00047,0.00074,TESS2,LC
2459210.626662,0.99897,0.00074,TESS2,LC
2459210.628051,1.00063,0.00074,TESS2,LC
2459210.62944,1.00155,0.00074,TESS2,LC
2459210.630829,0.99944,0.00074,TESS2,LC
2459210.632218,1.00005,0.00074,TESS2,LC
2459210.633607,1.00008,0.00074,TESS2,LC
2459210.634995,1.00079,0.00074,TESS2,LC
2459210.636384,1.00068,0.00074,TESS2,LC
2459210.637773,1.00013,0.00074,TESS2,LC
2459210.639162,0.99947,0.00074,TESS2,LC
2459210.640551,0.99849,0.00074,TESS2,LC
2459210.64194,1.00086,0.00074,TESS2,LC
2459210.643329,1.0004,0.00074,TESS2,LC
2459210.644718,1.00026,0.00074,TESS2,LC
2459210.646107,0.99864,0.00074,TESS2,LC
2459210.647496,0.99954,0.00074,TESS2,LC
2459210.648884,0.99979,0.00074,TESS2,LC
2459210.650273,1.00183,0.00074,TESS2,LC
2459210.651662,0.99958,0.00074,TESS2,LC
2459210.653051,0.99955,0.00074,TESS2,LC
2459210.65444,1.00065,0.00074,TESS2,LC
2459210.655829,1.00041,0.00074,TESS2,LC
2459210.657218,0.9997,0.00074,TESS2,LC
2459210.658607,1.00058,0.00074,TESS2,LC
2459210.659996,1.00025,0.00074,TESS2,LC
2459210.661385,1.00097,0.00074,TESS2,LC
2459210.662774,0.99923,0.00074,TESS2,LC
2459210.664162,1.00009,0.00074,TESS2,LC
2459210.665551,1.00185,0.00074,TESS2,LC
2459210.66694,1.00031,0.00074,TESS2,LC
2459210.668329,1.00019,0.00074,TESS2,LC
2459210.669718,0.99978,0.00074,TESS2,LC
2459210.671107,0.99776,0.00074,TESS2,LC
2459210.672496,1.00033,0.00074,TESS2,LC
2459210.673885,0.99713,0.00074,TESS2,LC
2459210.675274,0.99649,0.00074,TESS2,LC
2459210.676663,0.99835,0.00074,TESS2,LC
2459210.678051,0.99659,0.00074,TESS2,LC
2459210.67944,0.99734,0.00074,TESS2,LC
2459210.680829,0.99652,0.00074,TESS2,LC
2459210.682218,0.99669,0.00074,TESS2,LC
2459210.683607,0.99649,0.00074,TESS2,LC
2459210.684996,0.99581,0.00074,TESS2,LC
2459210.686385,0.99521,0.00074,TESS2,LC
2459210.687774,0.99682,0.00074,TESS2,LC
2459210.689163,0.99619,0.00074,TESS2,LC
2459210.690552,0.99608,0.00074,TESS2,LC
2459210.691941,0.99635,0.00074,TESS2,LC
2459210.693329,0.99753,0.00074,TESS2,LC
2459210.694718,0.99499,0.00074,TESS2,LC
2459210.696107,0.99679,0.00074,TESS2,LC
2459210.697496,0.99503,0.00074,TESS2,LC
2459210.698885,0.99632,0.00074,TESS2,LC
2459210.700274,0.99537,0.00074,TESS2,LC
2459210.701663,0.99452,0.00074,TESS2,LC
2459210.703052,0.99471,0.00074,TESS2,LC
2459210.704441,0.99422,0.00074,TESS2,LC
2459210.70583,0.99534,0.00074,TESS2,LC
2459210.707219,0.99552,0.00074,TESS2,LC
2459210.708607,0.99522,0.00074,TESS2,LC
2459210.709996,0.99528,0.00074,TESS2,LC
2459210.711385,0.99488,0.00074,TESS2,LC
2459210.712774,0.99556,0.00074,TESS2,LC
2459210.714163,0.99658,0.00074,TESS2,LC
2459210.715552,0.99455,0.00074,TESS2,LC
2459210.716941,0.99508,0.00074,TESS2,LC
2459210.71833,0.99668,0.00074,TESS2,LC
2459210.719719,0.99544,0.00074,TESS2,LC
2459210.721108,0.99672,0.00074,TESS2,LC
2459210.722496,0.9954,0.00074,TESS2,LC
2459210.723885,0.99569,0.00074,TESS2,LC
2459210.725274,0.99614,0.00074,TESS2,LC
2459210.726663,0.99496,0.00074,TESS2,LC
2459210.728052,0.99429,0.00074,TESS2,LC
2459210.729441,0.99529,0.00074,TESS2,LC
2459210.73083,0.997,0.00074,TESS2,LC
2459210.732219,0.99309,0.00074,TESS2,LC
2459210.733608,0.99472,0.00074,TESS2,LC
2459210.734997,0.99526,0.00074,TESS2,LC
2459210.736386,0.99525,0.00074,TESS2,LC
2459210.737774,0.99526,0.00074,TESS2,LC
2459210.739163,0.9964,0.00074,TESS2,LC
2459210.740552,0.99527,0.00074,TESS2,LC
2459210.741941,0.99452,0.00074,TESS2,LC
2459210.74333,0.99622,0.00074,TESS2,LC
2459210.744719,0.99544,0.00074,TESS2,LC
2459210.746108,0.99449,0.00074,TESS2,LC
2459210.747497,0.99581,0.00074,TESS2,LC
2459210.748886,0.99472,0.00074,TESS2,LC
2459210.750275,0.99446,0.00074,TESS2,LC
2459210.751663,0.99452,0.00074,TESS2,LC
2459210.753052,0.9958,0.00074,TESS2,LC
2459210.754441,0.99438,0.00074,TESS2,LC
2459210.75583,0.99481,0.00074,TESS2,LC
2459210.757219,0.9954,0.00074,TESS2,LC
2459210.758608,0.99651,0.00074,TESS2,LC
2459210.759997,0.99544,0.00074,TESS2,LC
2459210.761386,0.99522,0.00074,TESS2,LC
2459210.762775,0.99512,0.00074,TESS2,LC
2459210.764164,0.99585,0.00074,TESS2,LC
2459210.765553,0.99496,0.00074,TESS2,LC
2459210.766941,0.99534,0.00074,TESS2,LC
2459210.76833,0.99542,0.00074,TESS2,LC
2459210.769719,0.99641,0.00074,TESS2,LC
2459210.771108,0.99662,0.00074,TESS2,LC
2459210.772497,0.99571,0.00074,TESS2,LC
2459210.773886,0.99508,0.00074,TESS2,LC
2459210.775275,0.99495,0.00074,TESS2,LC
2459210.776664,0.99609,0.00074,TESS2,LC
2459210.778053,0.99626,0.00074,TESS2,LC
2459210.779442,0.99571,0.00074,TESS2,LC
2459210.780831,0.99596,0.00074,TESS2,LC
2459210.782219,0.99536,0.00074,TESS2,LC
2459210.783608,0.99525,0.00074,TESS2,LC
2459210.784997,0.99695,0.00074,TESS2,LC
2459210.786386,0.99514,0.00074,TESS2,LC
2459210.787775,0.99632,0.00074,TESS2,LC
2459210.789164,0.99602,0.00074,TESS2,LC
2459210.790553,0.99631,0.00074,TESS2,LC
2459210.791942,0.99542,0.00074,TESS2,LC
2459210.793331,0.99601,0.00074,TESS2,LC
2459210.79472,0.99512,0.00074,TESS2,LC
2459210.796108,0.99642,0.00074,TESS2,LC
2459210.797497,0.99573,0.00074,TESS2,LC
2459210.798886,0.99587,0.00074,TESS2,LC
2459210.800275,0.99557,0.00074,TESS2,LC
2459210.801664,0.99754,0.00074,TESS2,LC
2459210.803053,0.99622,0.00074,TESS2,LC
2459210.804442,0.99611,0.00074,TESS2,LC
2459210.805831,0.99661,0.00074,TESS2,LC
2459210.80722,0.99652,0.00074,TESS2,LC
2459210.808609,0.99783,0.00074,TESS2,LC
2459210.809998,0.99739,0.00074,TESS2,LC
2459210.811386,0.99801,0.00074,TESS2,LC
2459210.812775,0.99709,0.00074,TESS2,LC
2459210.814164,0.99874,0.00074,TESS2,LC
2459210.815553,0.9997,0.00074,TESS2,LC
2459210.816942,0.99948,0.00074,TESS2,LC
2459210.818331,0.99947,0.00074,TESS2,LC
2459210.81972,0.99986,0.00074,TESS2,LC
2459210.821109,0.99931,0.00074,TESS2,LC
2459210.822498,0.99896,0.00074,TESS2,LC
2459210.823887,0.99911,0.00074,TESS2,LC
2459210.825275,1.00073,0.00074,TESS2,LC
2459210.826664,1.00046,0.00074,TESS2,LC
2459210.828053,0.99964,0.00074,TESS2,LC
2459210.829442,0.99889,0.00074,TESS2,LC
2459210.830831,1.00133,0.00074,TESS2,LC
2459210.83222,0.99944,0.00074,TESS2,LC
2459210.833609,1.00116,0.00074,TESS2,LC
2459210.834998,0.99919,0.00074,TESS2,LC
2459210.836387,1.00057,0.00074,TESS2,LC
2459210.837776,0.99924,0.00074,TESS2,LC
2459210.839165,0.99987,0.00074,TESS2,LC
2459210.840553,1.00021,0.00074,TESS2,LC
2459210.841942,1.00031,0.00074,TESS2,LC
2459210.843331,0.99855,0.00074,TESS2,LC
2459210.84472,1.00024,0.00074,TESS2,LC
2459210.846109,0.99977,0.00074,TESS2,LC
2459210.847498,1.00055,0.00074,TESS2,LC
2459210.848887,0.99957,0.00074,TESS2,LC
2459210.850276,1.0,0.00074,TESS2,LC
2459210.851665,1.00036,0.00074,TESS2,LC
2459210.853054,1.00018,0.00074,TESS2,LC
2459210.854442,0.99962,0.00074,TESS2,LC
2459210.855831,0.9998,0.00074,TESS2,LC
2459210.85722,1.00094,0.00074,TESS2,LC
2459210.858609,1.00017,0.00074,TESS2,LC
2459210.859998,1.00101,0.00074,TESS2,LC
2459210.861387,0.99993,0.00074,TESS2,LC
2459210.862776,0.99872,0.00074,TESS2,LC
2459210.864165,0.9998,0.00074,TESS2,LC
2459210.865554,1.00111,0.00074,TESS2,LC
2459210.866943,0.99984,0.00074,TESS2,LC
2459210.868332,0.99972,0.00074,TESS2,LC
2459210.86972,1.00053,0.00074,TESS2,LC
2459210.871109,1.00026,0.00074,TESS2,LC
2459210.872498,1.00024,0.00074,TESS2,LC
2459210.873887,1.00087,0.00074,TESS2,LC
2459210.875276,0.99998,0.00074,TESS2,LC
2459210.876665,0.99991,0.00074,TESS2,LC
2459210.878054,0.99856,0.00074,TESS2,LC
2459210.879443,0.99952,0.00074,TESS2,LC
2459210.880832,0.99997,0.00074,TESS2,LC
2459210.882221,0.99995,0.00074,TESS2,LC
2459210.88361,1.00038,0.00074,TESS2,LC
2459210.884998,0.99957,0.00074,TESS2,LC
2459210.886387,0.99925,0.00074,TESS2,LC
2459210.887776,0.99983,0.00074,TESS2,LC
2459210.889165,1.00018,0.00074,TESS2,LC
2459210.890554,0.99954,0.00074,TESS2,LC
2459210.891943,0.99932,0.00074,TESS2,LC
2459210.893332,1.00189,0.00074,TESS2,LC
2459210.894721,1.00033,0.00074,TESS2,LC
2459210.89611,1.00034,0.00074,TESS2,LC
2459210.897499,1.00036,0.00074,TESS2,LC
2459210.898887,1.00088,0.00074,TESS2,LC
2459210.900276,0.99843,0.00074,TESS2,LC
2459210.901665,0.99956,0.00074,TESS2,LC
2459210.903054,1.00015,0.00074,TESS2,LC
2459210.904443,0.99992,0.00074,TESS2,LC
2459210.905832,1.00054,0.00074,TESS2,LC
2459210.907221,1.00036,0.00074,TESS2,LC
2459210.90861,0.99906,0.00074,TESS2,LC
2459210.909999,0.99991,0.00074,TESS2,LC
2459210.911388,1.00061,0.00074,TESS2,LC
2459210.912777,1.0006,0.00074,TESS2,LC
2459210.914165,0.99956,0.00074,TESS2,LC
2459210.915554,0.99976,0.00074,TESS2,LC
2459210.916943,0.99872,0.00074,TESS2,LC
2459210.918332,0.99972,0.00074,TESS2,LC
2459210.919721,0.99977,0.00074,TESS2,LC
2459210.92111,0.99924,0.00074,TESS2,LC
2459210.922499,0.99864,0.00074,TESS2,LC
2459210.923888,0.99967,0.00074,TESS2,LC
2459210.925277,0.99987,0.00074,TESS2,LC
2459210.926666,1.00118,0.00074,TESS2,LC
2459210.928054,0.99841,0.00074,TESS2,LC
2459210.929443,0.99898,0.00074,TESS2,LC
2459210.930832,1.0004,0.00074,TESS2,LC
2459210.932221,0.99969,0.00074,TESS2,LC
2459210.93361,0.99993,0.00074,TESS2,LC
2459210.934999,1.00012,0.00074,TESS2,LC
2459210.936388,1.00091,0.00074,TESS2,LC
2459210.937777,0.9996,0.00074,TESS2,LC
2459210.939166,0.99935,0.00074,TESS2,LC
2459210.940555,0.99954,0.00074,TESS2,LC
2459210.941944,1.00078,0.00074,TESS2,LC
2459210.943332,0.99961,0.00074,TESS2,LC
2459210.944721,0.99992,0.00074,TESS2,LC
2459210.94611,1.00072,0.00074,TESS2,LC
2459210.947499,0.99968,0.00074,TESS2,LC
2459210.948888,1.00017,0.00074,TESS2,LC
2459210.950277,0.99986,0.00074,TESS2,LC
2459210.951666,1.00071,0.00074,TESS2,LC
2459210.953055,1.00083,0.00074,TESS2,LC
2459210.954444,0.99991,0.00074,TESS2,LC
2459210.955833,1.00048,0.00074,TESS2,LC
2459210.957221,1.00078,0.00074,TESS2,LC
2459210.95861,1.00015,0.00074,TESS2,LC
2459210.959999,0.99885,0.00074,TESS2,LC
2459210.961388,1.00004,0.00074,TESS2,LC
2459210.962777,0.99986,0.00074,TESS2,LC
2459210.964166,0.99952,0.00074,TESS2,LC
2459210.965555,0.99996,0.00074,TESS2,LC
2459210.966944,0.99948,0.00074,TESS2,LC
2459210.968333,1.00028,0.00074,TESS2,LC
2459210.969722,0.99946,0.00074,TESS2,LC
2459210.971111,0.99969,0.00074,TESS2,LC
2459210.972499,0.99969,0.00074,TESS2,LC
2459210.973888,0.99873,0.00074,TESS2,LC
2459210.975277,0.99964,0.00074,TESS2,LC
2459210.976666,0.99856,0.00074,TESS2,LC
2459210.978055,0.99906,0.00074,TESS2,LC
2459210.979444,0.99998,0.00074,TESS2,LC
2459210.980833,1.00069,0.00074,TESS2,LC
2459210.982222,1.00057,0.00074,TESS2,LC
2459210.983611,1.00083,0.00074,TESS2,LC
2459210.985,0.99995,0.00074,TESS2,LC
2459210.986388,1.00078,0.00074,TESS2,LC
2459210.987777,0.99889,0.00074,TESS2,LC
2459210.989166,0.99903,0.00074,TESS2,LC
2459210.990555,0.99968,0.00074,TESS2,LC
2459210.991944,0.99975,0.00074,TESS2,LC
2459210.993333,0.99991,0.00074,TESS2,LC
2459210.994722,0.99894,0.00074,TESS2,LC
2459210.996111,0.99988,0.00074,TESS2,LC
2459210.9975,0.99945,0.00074,TESS2,LC
2459210.998889,1.0014,0.00074,TESS2,LC
2459211.000278,0.99897,0.00074,TESS2,LC
2459211.001666,1.00022,0.00074,TESS2,LC
2459211.003055,1.00152,0.00074,TESS2,LC
2459211.004444,1.00008,0.00074,TESS2,LC
2459211.005833,0.99982,0.00074,TESS2,LC
2459211.007222,0.99908,0.00074,TESS2,LC
2459211.008611,1.00121,0.00074,TESS2,LC
2459211.01,0.99959,0.00074,TESS2,LC
2459211.011389,1.00022,0.00074,TESS2,LC
2459211.012778,1.00012,0.00074,TESS2,LC
2459211.014167,0.99909,0.00074,TESS2,LC
2459211.015555,0.99899,0.00074,TESS2,LC
2459211.016944,0.99996,0.00074,TESS2,LC
2459211.018333,0.99926,0.00074,TESS2,LC
2459211.019722,1.00005,0.00074,TESS2,LC
2459211.021111,0.99926,0.00074,TESS2,LC
2459211.0225,1.00108,0.00074,TESS2,LC
2459211.023889,1.00009,0.00074,TESS2,LC
2459211.025278,1.00038,0.00074,TESS2,LC
2459211.026667,1.00067,0.00074,TESS2,LC
2459211.028056,0.99943,0.00074,TESS2,LC
2459211.029445,1.00024,0.00074,TESS2,LC
2459211.030833,1.00072,0.00074,TESS2,LC
2459211.032222,1.00088,0.00074,TESS2,LC
2459211.033611,0.99895,0.00074,TESS2,LC
2459211.035,0.9994,0.00074,TESS2,LC
2459211.036389,1.00015,0.00074,TESS2,LC
2459211.037778,0.99994,0.00074,TESS2,LC
2459211.039167,1.00056,0.00074,TESS2,LC
2459211.040556,1.00027,0.00074,TESS2,LC
2459211.041945,1.00053,0.00074,TESS2,LC
2459211.043334,0.99973,0.00074,TESS2,LC
2459211.044722,0.99937,0.00074,TESS2,LC
2459220.500341,1.00136,0.00074,TESS2,LC
2459220.50173,1.00088,0.00074,TESS2,LC
2459220.503119,0.99991,0.00074,TESS2,LC
2459220.504508,0.99972,0.00074,TESS2,LC
2459220.505897,1.00044,0.00074,TESS2,LC
2459220.507285,0.99929,0.00074,TESS2,LC
2459220.508674,1.00122,0.00074,TESS2,LC
2459220.510063,1.00023,0.00074,TESS2,LC
2459220.511452,0.99827,0.00074,TESS2,LC
2459220.512841,0.99993,0.00074,TESS2,LC
2459220.51423,1.00006,0.00074,TESS2,LC
2459220.515619,1.00061,0.00074,TESS2,LC
2459220.517008,1.00033,0.00074,TESS2,LC
2459220.518397,0.99957,0.00074,TESS2,LC
2459220.519785,1.00023,0.00074,TESS2,LC
2459220.521174,0.99949,0.00074,TESS2,LC
2459220.522563,0.99966,0.00074,TESS2,LC
2459220.523952,1.00037,0.00074,TESS2,LC
2459220.525341,0.99974,0.00074,TESS2,LC
2459220.52673,0.99962,0.00074,TESS2,LC
2459220.528119,1.00083,0.00074,TESS2,LC
2459220.529508,1.0003,0.00074,TESS2,LC
2459220.530897,1.00043,0.00074,TESS2,LC
2459220.532285,1.00054,0.00074,TESS2,LC
2459220.533674,0.99937,0.00074,TESS2,LC
2459220.535063,0.99875,0.00074,TESS2,LC
2459220.536452,1.00091,0.00074,TESS2,LC
2459220.537841,1.00047,0.00074,TESS2,LC
2459220.53923,0.99961,0.00074,TESS2,LC
2459220.540619,0.99873,0.00074,TESS2,LC
2459220.542008,1.00014,0.00074,TESS2,LC
2459220.543397,1.00002,0.00074,TESS2,LC
2459220.544785,0.99883,0.00074,TESS2,LC
2459220.546174,0.99866,0.00074,TESS2,LC
2459220.547563,0.99917,0.00074,TESS2,LC
2459220.548952,1.00118,0.00074,TESS2,LC
2459220.550341,1.001,0.00074,TESS2,LC
2459220.55173,0.99925,0.00074,TESS2,LC
2459220.553119,1.00061,0.00074,TESS2,LC
2459220.554508,1.00013,0.00074,TESS2,LC
2459220.555897,0.99936,0.00074,TESS2,LC
2459220.557285,0.99951,0.00074,TESS2,LC
2459220.558674,0.99991,0.00074,TESS2,LC
2459220.560063,1.00033,0.00074,TESS2,LC
2459220.561452,0.99891,0.00074,TESS2,LC
2459220.562841,1.00234,0.00074,TESS2,LC
2459220.56423,0.99926,0.00074,TESS2,LC
2459220.565619,1.00054,0.00074,TESS2,LC
2459220.567008,0.99942,0.00074,TESS2,LC
2459220.568397,0.99936,0.00074,TESS2,LC
2459220.569785,0.99987,0.00074,TESS2,LC
2459220.571174,0.99907,0.00074,TESS2,LC
2459220.572563,1.00038,0.00074,TESS2,LC
2459220.573952,1.00115,0.00074,TESS2,LC
2459220.575341,0.99945,0.00074,TESS2,LC
2459220.57673,1.00188,0.00074,TESS2,LC
2459220.578119,1.0019,0.00074,TESS2,LC
2459220.579508,1.00087,0.00074,TESS2,LC
2459220.580897,1.0008,0.00074,TESS2,LC
2459220.582285,0.99919,0.00074,TESS2,LC
2459220.583674,0.99992,0.00074,TESS2,LC
2459220.585063,1.00041,0.00074,TESS2,LC
2459220.586452,1.00038,0.00074,TESS2,LC
2459220.587841,0.99827,0.00074,TESS2,LC
2459220.58923,1.00116,0.00074,TESS2,LC
2459220.590619,0.99973,0.00074,TESS2,LC
2459220.592008,1.00051,0.00074,TESS2,LC
2459220.593397,1.00037,0.00074,TESS2,LC
2459220.594785,0.99974,0.00074,TESS2,LC
2459220.596174,0.99882,0.00074,TESS2,LC
2459220.597563,1.00044,0.00074,TESS2,LC
2459220.598952,0.99977,0.00074,TESS2,LC
2459220.600341,1.0008,0.00074,TESS2,LC
2459220.60173,0.99939,0.00074,TESS2,LC
2459220.603119,0.99975,0.00074,TESS2,LC
2459220.604508,0.9999,0.00074,TESS2,LC
2459220.605897,0.99947,0.00074,TESS2,LC
2459220.607285,1.00094,0.00074,TESS2,LC
2459220.608674,0.99912,0.00074,TESS2,LC
2459220.610063,1.00044,0.00074,TESS2,LC
2459220.611452,0.99963,0.00074,TESS2,LC
2459220.612841,1.00025,0.00074,TESS2,LC
2459220.61423,0.99898,0.00074,TESS2,LC
2459220.615619,0.99934,0.00074,TESS2,LC
2459220.617008,1.00068,0.00074,TESS2,LC
2459220.618397,1.00084,0.00074,TESS2,LC
2459220.619785,1.00335,0.00074,TESS2,LC
2459220.621174,0.99972,0.00074,TESS2,LC
2459220.622563,0.99899,0.00074,TESS2,LC
2459220.623952,0.99971,0.00074,TESS2,LC
2459220.625341,0.99965,0.00074,TESS2,LC
2459220.62673,0.99988,0.00074,TESS2,LC
2459220.628119,1.00006,0.00074,TESS2,LC
2459220.629508,1.00079,0.00074,TESS2,LC
2459220.630897,0.99997,0.00074,TESS2,LC
2459220.632285,0.99964,0.00074,TESS2,LC
2459220.633674,1.00045,0.00074,TESS2,LC
2459220.635063,1.0008,0.00074,TESS2,LC
2459220.636452,1.00052,0.00074,TESS2,LC
2459220.637841,1.00003,0.00074,TESS2,LC
2459220.63923,1.00091,0.00074,TESS2,LC
2459220.640619,1.00103,0.00074,TESS2,LC
2459220.642008,0.99959,0.00074,TESS2,LC
2459220.643397,0.99998,0.00074,TESS2,LC
2459220.644785,0.99989,0.00074,TESS2,LC
2459220.646174,1.00086,0.00074,TESS2,LC
2459220.647563,1.00036,0.00074,TESS2,LC
2459220.648952,0.99947,0.00074,TESS2,LC
2459220.650341,0.99999,0.00074,TESS2,LC
2459220.65173,1.00034,0.00074,TESS2,LC
2459220.653119,0.9994,0.00074,TESS2,LC
2459220.654508,1.00063,0.00074,TESS2,LC
2459220.655897,0.99901,0.00074,TESS2,LC
2459220.657285,0.99953,0.00074,TESS2,LC
2459220.658674,1.00113,0.00074,TESS2,LC
2459220.660063,1.00029,0.00074,TESS2,LC
2459220.661452,0.99957,0.00074,TESS2,LC
2459220.662841,1.0009,0.00074,TESS2,LC
2459220.66423,0.99991,0.00074,TESS2,LC
2459220.665619,0.99866,0.00074,TESS2,LC
2459220.667008,1.00107,0.00074,TESS2,LC
2459220.668397,1.0,0.00074,TESS2,LC
2459220.669785,0.99917,0.00074,TESS2,LC
2459220.671174,1.0006,0.00074,TESS2,LC
2459220.672563,0.9993,0.00074,TESS2,LC
2459220.673952,0.99947,0.00074,TESS2,LC
2459220.675341,0.99994,0.00074,TESS2,LC
2459220.67673,0.99996,0.00074,TESS2,LC
2459220.678119,1.00038,0.00074,TESS2,LC
2459220.679508,0.99997,0.00074,TESS2,LC
2459220.680897,0.99995,0.00074,TESS2,LC
2459220.682285,0.99978,0.00074,TESS2,LC
2459220.683674,0.99976,0.00074,TESS2,LC
2459220.685063,0.99964,0.00074,TESS2,LC
2459220.686452,0.99939,0.00074,TESS2,LC
2459220.687841,0.99924,0.00074,TESS2,LC
2459220.68923,1.00055,0.00074,TESS2,LC
2459220.690619,1.00064,0.00074,TESS2,LC
2459220.692008,1.00095,0.00074,TESS2,LC
2459220.693397,1.00007,0.00074,TESS2,LC
2459220.694785,1.00108,0.00074,TESS2,LC
2459220.696174,0.99921,0.00074,TESS2,LC
2459220.697563,1.00031,0.00074,TESS2,LC
2459220.698952,1.00077,0.00074,TESS2,LC
2459220.700341,0.99968,0.00074,TESS2,LC
2459220.70173,0.99995,0.00074,TESS2,LC
2459220.703119,1.00078,0.00074,TESS2,LC
2459220.704508,1.00003,0.00074,TESS2,LC
2459220.705897,0.99939,0.00074,TESS2,LC
2459220.707285,1.00101,0.00074,TESS2,LC
2459220.708674,0.9988,0.00074,TESS2,LC
2459220.710063,0.99977,0.00074,TESS2,LC
2459220.711452,1.00036,0.00074,TESS2,LC
2459220.712841,1.00059,0.00074,TESS2,LC
2459220.71423,0.99962,0.00074,TESS2,LC
2459220.715619,1.00018,0.00074,TESS2,LC
2459220.717008,0.9998,0.00074,TESS2,LC
2459220.718396,0.99909,0.00074,TESS2,LC
2459220.719785,1.00059,0.00074,TESS2,LC
2459220.721174,1.00034,0.00074,TESS2,LC
2459220.722563,0.99979,0.00074,TESS2,LC
2459220.723952,1.00024,0.00074,TESS2,LC
2459220.725341,0.99949,0.00074,TESS2,LC
2459220.72673,1.00013,0.00074,TESS2,LC
2459220.728119,0.99835,0.00074,TESS2,LC
2459220.729508,0.99999,0.00074,TESS2,LC
2459220.730896,0.99875,0.00074,TESS2,LC
2459220.732285,0.99798,0.00074,TESS2,LC
2459220.733674,0.99797,0.00074,TESS2,LC
2459220.735063,0.9969,0.00074,TESS2,LC
2459220.736452,0.99651,0.00074,TESS2,LC
2459220.737841,0.99605,0.00074,TESS2,LC
2459220.73923,0.99686,0.00074,TESS2,LC
2459220.740619,0.99515,0.00074,TESS2,LC
2459220.742008,0.99587,0.00074,TESS2,LC
2459220.743396,0.99487,0.00074,TESS2,LC
2459220.744785,0.99528,0.00074,TESS2,LC
2459220.746174,0.99761,0.00074,TESS2,LC
2459220.747563,0.99512,0.00074,TESS2,LC
2459220.748952,0.99592,0.00074,TESS2,LC
2459220.750341,0.99536,0.00074,TESS2,LC
2459220.75173,0.99704,0.00074,TESS2,LC
2459220.753119,0.99558,0.00074,TESS2,LC
2459220.754508,0.99675,0.00074,TESS2,LC
2459220.755896,0.99611,0.00074,TESS2,LC
2459220.757285,0.99685,0.00074,TESS2,LC
2459220.758674,0.9965,0.00074,TESS2,LC
2459220.760063,0.99442,0.00074,TESS2,LC
2459220.761452,0.99495,0.00074,TESS2,LC
2459220.762841,0.99569,0.00074,TESS2,LC
2459220.76423,0.99541,0.00074,TESS2,LC
2459220.765619,0.99623,0.00074,TESS2,LC
2459220.767008,0.99639,0.00074,TESS2,LC
2459220.768396,0.99628,0.00074,TESS2,LC
2459220.769785,0.99437,0.00074,TESS2,LC
2459220.771174,0.9967,0.00074,TESS2,LC
2459220.772563,0.99529,0.00074,TESS2,LC
2459220.773952,0.99446,0.00074,TESS2,LC
2459220.775341,0.99471,0.00074,TESS2,LC
2459220.77673,0.99526,0.00074,TESS2,LC
2459220.778119,0.99552,0.00074,TESS2,LC
2459220.779508,0.99455,0.00074,TESS2,LC
2459220.780896,0.99575,0.00074,TESS2,LC
2459220.782285,0.99557,0.00074,TESS2,LC
2459220.783674,0.99571,0.00074,TESS2,LC
2459220.785063,0.99453,0.00074,TESS2,LC
2459220.786452,0.9946,0.00074,TESS2,LC
2459220.787841,0.99524,0.00074,TESS2,LC
2459220.78923,0.99563,0.00074,TESS2,LC
2459220.790619,0.99577,0.00074,TESS2,LC
2459220.792008,0.99577,0.00074,TESS2,LC
2459220.793396,0.99498,0.00074,TESS2,LC
2459220.794785,0.99522,0.00074,TESS2,LC
2459220.796174,0.99547,0.00074,TESS2,LC
2459220.797563,0.99487,0.00074,TESS2,LC
2459220.798952,0.99558,0.00074,TESS2,LC
2459220.800341,0.99515,0.00074,TESS2,LC
2459220.80173,0.99625,0.00074,TESS2,LC
2459220.803119,0.99696,0.00074,TESS2,LC
2459220.804508,0.99595,0.00074,TESS2,LC
2459220.805896,0.9955,0.00074,TESS2,LC
2459220.807285,0.99738,0.00074,TESS2,LC
2459220.808674,0.99577,0.00074,TESS2,LC
2459220.810063,0.99581,0.00074,TESS2,LC
2459220.811452,0.99495,0.00074,TESS2,LC
2459220.812841,0.99463,0.00074,TESS2,LC
2459220.81423,0.99522,0.00074,TESS2,LC
2459220.815619,0.99477,0.00074,TESS2,LC
2459220.817008,0.99514,0.00074,TESS2,LC
2459220.818396,0.99428,0.00074,TESS2,LC
2459220.819785,0.99414,0.00074,TESS2,LC
2459220.821174,0.99444,0.00074,TESS2,LC
2459220.822563,0.99534,0.00074,TESS2,LC
2459220.823952,0.99597,0.00074,TESS2,LC
2459220.825341,0.99507,0.00074,TESS2,LC
2459220.82673,0.99373,0.00074,TESS2,LC
2459220.828119,0.9956,0.00074,TESS2,LC
2459220.829508,0.99477,0.00074,TESS2,LC
2459220.830896,0.99529,0.00074,TESS2,LC
2459220.832285,0.99385,0.00074,TESS2,LC
2459220.833674,0.99423,0.00074,TESS2,LC
2459220.835063,0.99524,0.00074,TESS2,LC
2459220.836452,0.99622,0.00074,TESS2,LC
2459220.837841,0.99665,0.00074,TESS2,LC
2459220.83923,0.99576,0.00074,TESS2,LC
2459220.840619,0.99488,0.00074,TESS2,LC
2459220.842008,0.99526,0.00074,TESS2,LC
2459220.843396,0.99451,0.00074,TESS2,LC
2459220.844785,0.99496,0.00074,TESS2,LC
2459220.846174,0.99636,0.00074,TESS2,LC
2459220.847563,0.99641,0.00074,TESS2,LC
2459220.848952,0.9964,0.00074,TESS2,LC
2459220.850341,0.99532,0.00074,TESS2,LC
2459220.85173,0.99601,0.00074,TESS2,LC
2459220.853119,0.99603,0.00074,TESS2,LC
2459220.854508,0.99709,0.00074,TESS2,LC
2459220.855896,0.99661,0.00074,TESS2,LC
2459220.857285,0.99557,0.00074,TESS2,LC
2459220.858674,0.99604,0.00074,TESS2,LC
2459220.860063,0.99665,0.00074,TESS2,LC
2459220.861452,0.99518,0.00074,TESS2,LC
2459220.862841,0.99762,0.00074,TESS2,LC
2459220.86423,0.9967,0.00074,TESS2,LC
2459220.865619,0.99586,0.00074,TESS2,LC
2459220.867008,0.9979,0.00074,TESS2,LC
2459220.868396,0.9967,0.00074,TESS2,LC
2459220.869785,0.99819,0.00074,TESS2,LC
2459220.871174,0.99774,0.00074,TESS2,LC
2459220.872563,0.99795,0.00074,TESS2,LC
2459220.873952,0.99869,0.00074,TESS2,LC
2459220.875341,0.99969,0.00074,TESS2,LC
2459220.87673,0.99916,0.00074,TESS2,LC
2459220.878119,0.9995,0.00074,TESS2,LC
2459220.879508,1.00016,0.00074,TESS2,LC
2459220.880896,1.00162,0.00074,TESS2,LC
2459220.882285,1.00081,0.00074,TESS2,LC
2459220.883674,0.99939,0.00074,TESS2,LC
2459220.885063,1.00139,0.00074,TESS2,LC
2459220.886452,0.99948,0.00074,TESS2,LC
2459220.887841,1.0,0.00074,TESS2,LC
2459220.88923,0.99962,0.00074,TESS2,LC
2459220.890619,1.00105,0.00074,TESS2,LC
2459220.892007,1.0004,0.00074,TESS2,LC
2459220.893396,0.99999,0.00074,TESS2,LC
2459220.894785,1.00058,0.00074,TESS2,LC
2459220.896174,1.0005,0.00074,TESS2,LC
2459220.897563,1.00035,0.00074,TESS2,LC
2459220.898952,1.00032,0.00074,TESS2,LC
2459220.900341,0.99885,0.00074,TESS2,LC
2459220.90173,0.99951,0.00074,TESS2,LC
2459220.903119,0.99981,0.00074,TESS2,LC
2459220.904507,1.00039,0.00074,TESS2,LC
2459220.905896,0.99966,0.00074,TESS2,LC
2459220.907285,0.99987,0.00074,TESS2,LC
2459220.908674,0.99958,0.00074,TESS2,LC
2459220.910063,0.99911,0.00074,TESS2,LC
2459220.911452,1.00003,0.00074,TESS2,LC
2459220.912841,1.00058,0.00074,TESS2,LC
2459220.91423,0.99922,0.00074,TESS2,LC
2459220.915619,1.00017,0.00074,TESS2,LC
2459220.917007,0.9988,0.00074,TESS2,LC
2459220.918396,0.99937,0.00074,TESS2,LC
2459220.919785,0.9999,0.00074,TESS2,LC
2459220.921174,0.99877,0.00074,TESS2,LC
2459220.922563,1.00143,0.00074,TESS2,LC
2459220.923952,1.0,0.00074,TESS2,LC
2459220.925341,0.99963,0.00074,TESS2,LC
2459220.92673,0.99844,0.00074,TESS2,LC
2459220.928119,0.99995,0.00074,TESS2,LC
2459220.929507,1.00084,0.00074,TESS2,LC
2459220.930896,0.99989,0.00074,TESS2,LC
2459220.932285,0.99976,0.00074,TESS2,LC
2459220.933674,1.00064,0.00074,TESS2,LC
2459220.935063,0.99969,0.00074,TESS2,LC
2459220.936452,1.00113,0.00074,TESS2,LC
2459220.937841,0.99941,0.00074,TESS2,LC
2459220.93923,0.99991,0.00074,TESS2,LC
2459220.940619,1.0007,0.00074,TESS2,LC
2459220.942007,1.00009,0.00074,TESS2,LC
2459220.943396,1.00049,0.00074,TESS2,LC
2459220.944785,1.00099,0.00074,TESS2,LC
2459220.946174,1.00116,0.00074,TESS2,LC
2459220.947563,1.00112,0.00074,TESS2,LC
2459220.948952,1.00009,0.00074,TESS2,LC
2459220.950341,1.00036,0.00074,TESS2,LC
2459220.95173,0.99992,0.00074,TESS2,LC
2459220.953119,0.99984,0.00074,TESS2,LC
2459220.954507,0.99912,0.00074,TESS2,LC
2459220.955896,1.00123,0.00074,TESS2,LC
2459220.957285,0.99938,0.00074,TESS2,LC
2459220.958674,1.00063,0.00074,TESS2,LC
2459220.960063,1.00104,0.00074,TESS2,LC
2459220.961452,1.0008,0.00074,TESS2,LC
2459220.962841,1.00067,0.00074,TESS2,LC
2459220.96423,0.99982,0.00074,TESS2,LC
2459220.965619,1.00059,0.00074,TESS2,LC
2459220.967007,1.0,0.00074,TESS2,LC
2459220.968396,1.00074,0.00074,TESS2,LC
2459220.969785,0.99908,0.00074,TESS2,LC
2459220.971174,1.00013,0.00074,TESS2,LC
2459220.972563,0.99972,0.00074,TESS2,LC
2459220.973952,0.99872,0.00074,TESS2,LC
2459220.975341,0.99894,0.00074,TESS2,LC
2459220.97673,1.00127,0.00074,TESS2,LC
2459220.978119,1.0007,0.00074,TESS2,LC
2459220.979507,0.99904,0.00074,TESS2,LC
2459220.980896,1.00087,0.00074,TESS2,LC
2459220.982285,1.00043,0.00074,TESS2,LC
2459220.983674,1.00012,0.00074,TESS2,LC
2459220.985063,1.00091,0.00074,TESS2,LC
2459220.986452,1.00071,0.00074,TESS2,LC
2459220.987841,1.00069,0.00074,TESS2,LC
2459220.98923,1.00002,0.00074,TESS2,LC
2459220.990619,1.00068,0.00074,TESS2,LC
2459220.992007,0.9997,0.00074,TESS2,LC
2459220.993396,1.0001,0.00074,TESS2,LC
2459220.994785,1.00019,0.00074,TESS2,LC
2459220.996174,1.00005,0.00074,TESS2,LC
2459220.997563,1.00015,0.00074,TESS2,LC
2459220.998952,1.00147,0.00074,TESS2,LC
2459221.000341,1.00048,0.00074,TESS2,LC
2459221.00173,0.99963,0.00074,TESS2,LC
2459221.003119,1.00021,0.00074,TESS2,LC
2459221.004507,1.00019,0.00074,TESS2,LC
2459221.005896,0.99932,0.00074,TESS2,LC
2459221.007285,1.0003,0.00074,TESS2,LC
2459221.008674,1.00176,0.00074,TESS2,LC
2459221.010063,0.99927,0.00074,TESS2,LC
2459221.011452,1.00043,0.00074,TESS2,LC
2459221.012841,0.99977,0.00074,TESS2,LC
2459221.01423,0.99893,0.00074,TESS2,LC
2459221.015618,1.00027,0.00074,TESS2,LC
2459221.017007,1.00056,0.00074,TESS2,LC
2459221.018396,1.00047,0.00074,TESS2,LC
2459221.019785,0.99932,0.00074,TESS2,LC
2459221.021174,0.99947,0.00074,TESS2,LC
2459221.022563,0.99915,0.00074,TESS2,LC
2459221.023952,0.99869,0.00074,TESS2,LC
2459221.025341,0.99851,0.00074,TESS2,LC
2459221.02673,1.00079,0.00074,TESS2,LC
2459221.028118,1.00044,0.00074,TESS2,LC
2459221.029507,0.99922,0.00074,TESS2,LC
2459221.030896,1.00015,0.00074,TESS2,LC
2459221.032285,0.99993,0.00074,TESS2,LC
2459221.033674,0.99962,0.00074,TESS2,LC
2459221.035063,0.99904,0.00074,TESS2,LC
2459221.036452,1.00038,0.00074,TESS2,LC
2459221.037841,0.9994,0.00074,TESS2,LC
2459221.03923,0.99944,0.00074,TESS2,LC
2459221.040618,0.99982,0.00074,TESS2,LC
2459221.042007,0.9997,0.00074,TESS2,LC
2459221.043396,1.00034,0.00074,TESS2,LC
2459221.044785,0.99984,0.00074,TESS2,LC
2459221.046174,0.99983,0.00074,TESS2,LC
2459221.047563,1.00027,0.00074,TESS2,LC
2459221.048952,1.0005,0.00074,TESS2,LC
2459221.050341,1.00007,0.00074,TESS2,LC
2459221.05173,0.99954,0.00074,TESS2,LC
2459221.053118,1.00106,0.00074,TESS2,LC
2459221.054507,0.99984,0.00074,TESS2,LC
2459221.055896,1.00048,0.00074,TESS2,LC
2459221.057285,1.00009,0.00074,TESS2,LC
2459221.058674,0.99994,0.00074,TESS2,LC
2459221.060063,0.99954,0.00074,TESS2,LC
2459221.061452,0.99956,0.00074,TESS2,LC
2459221.062841,0.99982,0.00074,TESS2,LC
2459221.06423,1.00138,0.00074,TESS2,LC
2459221.065618,0.99957,0.00074,TESS2,LC
2459221.067007,1.00024,0.00074,TESS2,LC
2459221.068396,0.99908,0.00074,TESS2,LC
2459221.069785,0.99949,0.00074,TESS2,LC
2459221.071174,0.99991,0.00074,TESS2,LC
2459221.072563,0.99909,0.00074,TESS2,LC
2459221.073952,0.99958,0.00074,TESS2,LC
2459221.075341,1.00123,0.00074,TESS2,LC
2459221.07673,0.99938,0.00074,TESS2,LC
2459221.078118,0.99924,0.00074,TESS2,LC
2459221.079507,1.00008,0.00074,TESS2,LC
2459221.080896,1.00036,0.00074,TESS2,LC
2459221.082285,0.99934,0.00074,TESS2,LC
2459221.083674,1.00057,0.00074,TESS2,LC
2459221.085063,0.99938,0.00074,TESS2,LC
2459221.086452,0.99866,0.00074,TESS2,LC
2459221.087841,0.99969,0.00074,TESS2,LC
2459221.08923,0.99889,0.00074,TESS2,LC
2459221.090618,1.00014,0.00074,TESS2,LC
2459221.092007,0.99855,0.00074,TESS2,LC
2459221.093396,0.99983,0.00074,TESS2,LC
2459221.094785,0.99962,0.00074,TESS2,LC
2459221.096174,0.99999,0.00074,TESS2,LC
2459221.097563,0.999,0.00074,TESS2,LC
2459221.098952,0.99857,0.00074,TESS2,LC
2459221.100341,0.99905,0.00074,TESS2,LC
2459221.101729,1.00031,0.00074,TESS2,LC
2459221.103118,0.99963,0.00074,TESS2,LC
2460668.814312,0.99929,0.00074,TESS2,LC
2460668.815701,1.00123,0.00074,TESS2,LC
2460668.81709,1.00121,0.00074,TESS2,LC
2460668.818478,1.00159,0.00074,TESS2,LC
2460668.819867,1.00029,0.00074,TESS2,LC
2460668.821256,0.9997,0.00074,TESS2,LC
2460668.822645,1.00098,0.00074,TESS2,LC
2460668.824034,0.99878,0.00074,TESS2,LC
2460668.825423,1.00069,0.00074,TESS2,LC
2460668.826812,0.99944,0.00074,TESS2,LC
2460668.828201,1.00009,0.00074,TESS2,LC
2460668.82959,0.99949,0.00074,TESS2,LC
2460668.830979,1.00112,0.00074,TESS2,LC
2460668.832368,1.00007,0.00074,TESS2,LC
2460668.833757,0.99924,0.00074,TESS2,LC
2460668.835146,1.00057,0.00074,TESS2,LC
2460668.836534,0.99904,0.00074,TESS2,LC
2460668.837923,1.00032,0.00074,TESS2,LC
2460668.839312,1.00042,0.00074,TESS2,LC
2460668.840701,1.00029,0.00074,TESS2,LC
2460668.84209,0.99958,0.00074,TESS2,LC
2460668.843479,0.99977,0.00074,TESS2,LC
2460668.844868,1.0,0.00074,TESS2,LC
2460668.846257,1.00038,0.00074,TESS2,LC
2460668.847646,1.00073,0.00074,TESS2,LC
2460668.849035,1.00124,0.00074,TESS2,LC
2460668.850424,0.99983,0.00074,TESS2,LC
2460668.851813,1.00109,0.00074,TESS2,LC
2460668.853201,1.00046,0.00074,TESS2,LC
2460668.85459,1.00042,0.00074,TESS2,LC
2460668.855979,1.00006,0.00074,TESS2,LC
2460668.857368,0.9993,0.00074,TESS2,LC
2460668.858757,0.99888,0.00074,TESS2,LC
2460668.860146,1.00124,0.00074,TESS2,LC
2460668.861535,1.00073,0.00074,TESS2,LC
2460668.862924,1.00114,0.00074,TESS2,LC
2460668.864313,0.99988,0.00074,TESS2,LC
2460668.865702,0.99884,0.00074,TESS2,LC
2460668.867091,1.00011,0.00074,TESS2,LC
2460668.86848,1.00027,0.00074,TESS2,LC
2460668.869868,1.00049,0.00074,TESS2,LC
2460668.871257,0.99819,0.00074,TESS2,LC
2460668.872646,1.00008,0.00074,TESS2,LC
2460668.874035,1.00128,0.00074,TESS2,LC
2460668.875424,1.00005,0.00074,TESS2,LC
2460668.876813,1.00022,0.00074,TESS2,LC
2460668.878202,1.00015,0.00074,TESS2,LC
2460668.879591,1.00144,0.00074,TESS2,LC
2460668.88098,0.99994,0.00074,TESS2,LC
2460668.882369,1.0,0.00074,TESS2,LC
2460668.883758,0.9999,0.00074,TESS2,LC
2460668.885147,0.99979,0.00074,TESS2,LC
2460668.886535,0.99956,0.00074,TESS2,LC
2460668.887924,0.99968,0.00074,TESS2,LC
2460668.889313,0.99921,0.00074,TESS2,LC
2460668.890702,0.99943,0.00074,TESS2,LC
2460668.892091,1.0011,0.00074,TESS2,LC
2460668.89348,0.99919,0.00074,TESS2,LC
2460668.894869,1.00047,0.00074,TESS2,LC
2460668.896258,0.99931,0.00074,TESS2,LC
2460668.897647,1.00102,0.00074,TESS2,LC
2460668.899036,0.99972,0.00074,TESS2,LC
2460668.900425,0.99994,0.00074,TESS2,LC
2460668.901814,1.00006,0.00074,TESS2,LC
2460668.903202,1.00078,0.00074,TESS2,LC
2460668.904591,0.99935,0.00074,TESS2,LC
2460668.90598,1.00021,0.00074,TESS2,LC
2460668.907369,0.99918,0.00074,TESS2,LC
2460668.908758,1.00032,0.00074,TESS2,LC
2460668.910147,1.00021,0.00074,TESS2,LC
2460668.911536,0.99819,0.00074,TESS2,LC
2460668.912925,0.99999,0.00074,TESS2,LC
2460668.914314,1.00013,0.00074,TESS2,LC
2460668.915703,0.99898,0.00074,TESS2,LC
2460668.917092,1.00102,0.00074,TESS2,LC
2460668.918481,1.00078,0.00074,TESS2,LC
2460668.919869,1.00007,0.00074,TESS2,LC
2460668.921258,1.00001,0.00074,TESS2,LC
2460668.922647,0.99905,0.00074,TESS2,LC
2460668.924036,1.00045,0.00074,TESS2,LC
2460668.925425,0.99961,0.00074,TESS2,LC
2460668.926814,1.00043,0.00074,TESS2,LC
2460668.928203,0.99878,0.00074,TESS2,LC
2460668.929592,1.0001,0.00074,TESS2,LC
2460668.930981,0.99923,0.00074,TESS2,LC
2460668.93237,0.9998,0.00074,TESS2,LC
2460668.933759,1.0,0.00074,TESS2,LC
2460668.935148,1.00098,0.00074,TESS2,LC
2460668.936536,1.00036,0.00074,TESS2,LC
2460668.937925,0.99848,0.00074,TESS2,LC
2460668.939314,1.00003,0.00074,TESS2,LC
2460668.940703,1.00101,0.00074,TESS2,LC
2460668.942092,1.0006,0.00074,TESS2,LC
2460668.943481,0.99916,0.00074,TESS2,LC
2460668.94487,0.99982,0.00074,TESS2,LC
2460668.946259,1.00056,0.00074,TESS2,LC
2460668.947648,1.00007,0.00074,TESS2,LC
2460668.949037,0.99983,0.00074,TESS2,LC
2460668.950426,0.99962,0.00074,TESS2,LC
2460668.951815,1.00109,0.00074,TESS2,LC
2460668.953203,0.99942,0.00074,TESS2,LC
2460668.954592,0.999,0.00074,TESS2,LC
2460668.955981,1.00034,0.00074,TESS2,LC
2460668.95737,0.99981,0.00074,TESS2,LC
2460668.958759,0.9999,0.00074,TESS2,LC
2460668.960148,1.00071,0.00074,TESS2,LC
2460668.961537,0.99905,0.00074,TESS2,LC
2460668.962926,1.00038,0.00074,TESS2,LC
2460668.964315,0.99964,0.00074,TESS2,LC
2460668.965704,1.00041,0.00074,TESS2,LC
2460668.967093,1.00082,0.00074,TESS2,LC
2460668.968482,1.00059,0.00074,TESS2,LC
2460668.96987,1.0009,0.00074,TESS2,LC
2460668.971259,0.99965,0.00074,TESS2,LC
2460668.972648,0.99942,0.00074,TESS2,LC
2460668.974037,0.99915,0.00074,TESS2,LC
2460668.975426,1.00021,0.00074,TESS2,LC
2460668.976815,1.00111,0.00074,TESS2,LC
2460668.978204,1.00039,0.00074,TESS2,LC
2460668.979593,1.00039,0.00074,TESS2,LC
2460668.980982,1.00034,0.00074,TESS2,LC
2460668.982371,0.99975,0.00074,TESS2,LC
2460668.98376,1.00054,0.00074,TESS2,LC
2460668.985149,0.9992,0.00074,TESS2,LC
2460668.986537,0.9997,0.00074,TESS2,LC
2460668.987926,0.99929,0.00074,TESS2,LC
2460668.989315,0.99925,0.00074,TESS2,LC
2460668.990704,1.00003,0.00074,TESS2,LC
2460668.992093,1.00104,0.00074,TESS2,LC
2460668.993482,0.99968,0.00074,TESS2,LC
2460668.994871,1.00064,0.00074,TESS2,LC
2460668.99626,0.99976,0.00074,TESS2,LC
2460668.997649,0.99966,0.00074,TESS2,LC
2460668.999038,1.00004,0.00074,TESS2,LC
2460669.000427,0.99938,0.00074,TESS2,LC
2460669.001816,1.00074,0.00074,TESS2,LC
2460669.003204,0.99893,0.00074,TESS2,LC
2460669.004593,1.00006,0.00074,TESS2,LC
2460669.005982,0.9987,0.00074,TESS2,LC
2460669.007371,1.00028,0.00074,TESS2,LC
2460669.00876,0.99932,0.00074,TESS2,LC
2460669.010149,0.99967,0.00074,TESS2,LC
2460669.011538,1.00067,0.00074,TESS2,LC
2460669.012927,1.0005,0.00074,TESS2,LC
2460669.014316,0.99998,0.00074,TESS2,LC
2460669.015705,1.0,0.00074,TESS2,LC
2460669.017094,1.00075,0.00074,TESS2,LC
2460669.018483,0.99934,0.00074,TESS2,LC
2460669.019871,0.99932,0.00074,TESS2,LC
2460669.02126,0.99967,0.00074,TESS2,LC
2460669.022649,0.99899,0.00074,TESS2,LC
2460669.024038,0.99956,0.00074,TESS2,LC
2460669.025427,1.00067,0.00074,TESS2,LC
2460669.026816,0.9996,0.00074,TESS2,LC
2460669.028205,1.00072,0.00074,TESS2,LC
2460669.029594,0.99951,0.00074,TESS2,LC
2460669.030983,1.00014,0.00074,TESS2,LC
2460669.032372,1.00081,0.00074,TESS2,LC
2460669.033761,1.00132,0.00074,TESS2,LC
2460669.03515,1.00087,0.00074,TESS2,LC
2460669.036539,1.00057,0.00074,TESS2,LC
2460669.037927,0.99983,0.00074,TESS2,LC
2460669.039316,0.99991,0.00074,TESS2,LC
2460669.040705,1.00028,0.00074,TESS2,LC
2460669.042094,0.99952,0.00074,TESS2,LC
2460669.043483,0.99866,0.00074,TESS2,LC
2460669.044872,0.99963,0.00074,TESS2,LC
2460669.046261,0.99716,0.00074,TESS2,LC
2460669.04765,0.99789,0.00074,TESS2,LC
2460669.049039,0.99779,0.00074,TESS2,LC
2460669.050428,0.99655,0.00074,TESS2,LC
2460669.051817,0.9963,0.00074,TESS2,LC
2460669.053206,0.99583,0.00074,TESS2,LC
2460669.054594,0.99727,0.00074,TESS2,LC
2460669.055983,0.99556,0.00074,TESS2,LC
2460669.057372,0.996,0.00074,TESS2,LC
2460669.058761,0.99588,0.00074,TESS2,LC
2460669.06015,0.99629,0.00074,TESS2,LC
2460669.061539,0.99474,0.00074,TESS2,LC
2460669.062928,0.99637,0.00074,TESS2,LC
2460669.064317,0.99466,0.00074,TESS2,LC
2460669.065706,0.99605,0.00074,TESS2,LC
2460669.067095,0.9957,0.00074,TESS2,LC
2460669.068484,0.99606,0.00074,TESS2,LC
2460669.069873,0.99577,0.00074,TESS2,LC
2460669.071261,0.99664,0.00074,TESS2,LC
2460669.07265,0.99629,0.00074,TESS2,LC
2460669.074039,0.9957,0.00074,TESS2,LC
2460669.075428,0.99483,0.00074,TESS2,LC
2460669.076817,0.99514,0.00074,TESS2,LC
2460669.078206,0.9959,0.00074,TESS2,LC
2460669.079595,0.99586,0.00074,TESS2,LC
2460669.080984,0.99655,0.00074,TESS2,LC
2460669.082373,0.99558,0.00074,TESS2,LC
2460669.083762,0.99557,0.00074,TESS2,LC
2460669.085151,0.99552,0.00074,TESS2,LC
2460669.08654,0.99443,0.00074,TESS2,LC
2460669.087928,0.99578,0.00074,TESS2,LC
2460669.089317,0.99512,0.00074,TESS2,LC
2460669.090706,0.99593,0.00074,TESS2,LC
2460669.092095,0.99486,0.00074,TESS2,LC
2460669.093484,0.99518,0.00074,TESS2,LC
2460669.094873,0.99443,0.00074,TESS2,LC
2460669.096262,0.99481,0.00074,TESS2,LC
2460669.097651,0.99556,0.00074,TESS2,LC
2460669.09904,0.99723,0.00074,TESS2,LC
2460669.100429,0.99449,0.00074,TESS2,LC
2460669.101818,0.99625,0.00074,TESS2,LC
2460669.103207,0.99451,0.00074,TESS2,LC
2460669.104595,0.99541,0.00074,TESS2,LC
2460669.105984,0.99549,0.00074,TESS2,LC
2460669.107373,0.9956,0.00074,TESS2,LC
2460669.108762,0.99543,0.00074,TESS2,LC
2460669.110151,0.99675,0.00074,TESS2,LC
2460669.11154,0.99473,0.00074,TESS2,LC
2460669.112929,0.9962,0.00074,TESS2,LC
2460669.114318,0.99494,0.00074,TESS2,LC
2460669.115707,0.99514,0.00074,TESS2,LC
2460669.117096,0.99511,0.00074,TESS2,LC
2460669.118485,0.99407,0.00074,TESS2,LC
2460669.119874,0.99483,0.00074,TESS2,LC
2460669.121262,0.99559,0.00074,TESS2,LC
2460669.122651,0.997,0.00074,TESS2,LC
2460669.12404,0.99631,0.00074,TESS2,LC
2460669.125429,0.99524,0.00074,TESS2,LC
2460669.126818,0.99506,0.00074,TESS2,LC
2460669.128207,0.9967,0.00074,TESS2,LC
2460669.129596,0.99589,0.00074,TESS2,LC
2460669.130985,0.9959,0.00074,TESS2,LC
2460669.132374,0.996,0.00074,TESS2,LC
2460669.133763,0.99467,0.00074,TESS2,LC
2460669.135152,0.99528,0.00074,TESS2,LC
2460669.136541,0.99636,0.00074,TESS2,LC
2460669.137929,0.99506,0.00074,TESS2,LC
2460669.139318,0.99471,0.00074,TESS2,LC
2460669.140707,0.99458,0.00074,TESS2,LC
2460669.142096,0.99502,0.00074,TESS2,LC
2460669.143485,0.99648,0.00074,TESS2,LC
2460669.144874,0.99496,0.00074,TESS2,LC
2460669.146263,0.99548,0.00074,TESS2,LC
2460669.147652,0.9965,0.00074,TESS2,LC
2460669.149041,0.99652,0.00074,TESS2,LC
2460669.15043,0.99482,0.00074,TESS2,LC
2460669.151819,0.99643,0.00074,TESS2,LC
2460669.153208,0.99555,0.00074,TESS2,LC
2460669.154596,0.99596,0.00074,TESS2,LC
2460669.155985,0.99572,0.00074,TESS2,LC
2460669.157374,0.99476,0.00074,TESS2,LC
2460669.158763,0.99533,0.00074,TESS2,LC
2460669.160152,0.99447,0.00074,TESS2,LC
2460669.161541,0.9947,0.00074,TESS2,LC
2460669.16293,0.99603,0.00074,TESS2,LC
2460669.164319,0.99724,0.00074,TESS2,LC
2460669.165708,0.99521,0.00074,TESS2,LC
2460669.167097,0.9967,0.00074,TESS2,LC
2460669.168486,0.99597,0.00074,TESS2,LC
2460669.169875,0.99626,0.00074,TESS2,LC
2460669.171263,0.99575,0.00074,TESS2,LC
2460669.172652,0.99626,0.00074,TESS2,LC
2460669.174041,0.99639,0.00074,TESS2,LC
2460669.17543,0.99524,0.00074,TESS2,LC
2460669.176819,0.99658,0.00074,TESS2,LC
2460669.178208,0.99601,0.00074,TESS2,LC
2460669.179597,0.99803,0.00074,TESS2,LC
2460669.180986,0.99685,0.00074,TESS2,LC
2460669.182375,0.99719,0.00074,TESS2,LC
2460669.183764,0.99758,0.00074,TESS2,LC
2460669.185153,0.99866,0.00074,TESS2,LC
2460669.186542,0.99847,0.00074,TESS2,LC
2460669.18793,0.99972,0.00074,TESS2,LC
2460669.189319,0.99893,0.00074,TESS2,LC
2460669.190708,0.99908,0.00074,TESS2,LC
2460669.192097,0.99941,0.00074,TESS2,LC
2460669.193486,0.99988,0.00074,TESS2,LC
2460669.194875,0.99954,0.00074,TESS2,LC
2460669.196264,0.99869,0.00074,TESS2,LC
2460669.197653,0.99973,0.00074,TESS2,LC
2460669.199042,1.00085,0.00074,TESS2,LC
2460669.200431,0.99856,0.00074,TESS2,LC
2460669.20182,0.9995,0.00074,TESS2,LC
2460669.203209,0.99992,0.00074,TESS2,LC
2460669.204597,1.00147,0.00074,TESS2,LC
2460669.205986,1.00037,0.00074,TESS2,LC
2460669.207375,0.99981,0.00074,TESS2,LC
2460669.208764,0.99984,0.00074,TESS2,LC
2460669.210153,1.00035,0.00074,TESS2,LC
2460669.211542,1.00116,0.00074,TESS2,LC
2460669.212931,1.00024,0.00074,TESS2,LC
2460669.21432,1.00104,0.00074,TESS2,LC
2460669.215709,0.99969,0.00074,TESS2,LC
2460669.217098,0.99925,0.00074,TESS2,LC
2460669.218487,0.99999,0.00074,TESS2,LC
2460669.219876,1.00077,0.00074,TESS2,LC
2460669.221264,1.00035,0.00074,TESS2,LC
2460669.222653,0.99825,0.00074,TESS2,LC
2460669.224042,0.99969,0.00074,TESS2,LC
2460669.225431,0.99919,0.00074,TESS2,LC
2460669.22682,1.00032,0.00074,TESS2,LC
2460669.228209,0.99968,0.00074,TESS2,LC
2460669.229598,0.99936,0.00074,TESS2,LC
2460669.230987,0.9998,0.00074,TESS2,LC
2460669.232376,0.99958,0.00074,TESS2,LC
2460669.233765,1.00013,0.00074,TESS2,LC
2460669.235154,0.99994,0.00074,TESS2,LC
2460669.236543,1.00042,0.00074,TESS2,LC
2460669.237931,0.99976,0.00074,TESS2,LC
2460669.23932,1.00009,0.00074,TESS2,LC
2460669.240709,0.99926,0.00074,TESS2,LC
2460669.242098,0.99999,0.00074,TESS2,LC
2460669.243487,0.99998,0.00074,TESS2,LC
2460669.244876,1.00044,0.00074,TESS2,LC
2460669.246265,0.99861,0.00074,TESS2,LC
2460669.247654,0.99865,0.00074,TESS2,LC
2460669.249043,1.0006,0.00074,TESS2,LC
2460669.250432,0.99975,0.00074,TESS2,LC
2460669.251821,0.9991,0.00074,TESS2,LC
2460669.25321,0.99826,0.00074,TESS2,LC
2460669.254598,0.99886,0.00074,TESS2,LC
2460669.255987,1.0,0.00074,TESS2,LC
2460669.257376,1.00213,0.00074,TESS2,LC
2460669.258765,0.99983,0.00074,TESS2,LC
2460669.260154,1.00247,0.00074,TESS2,LC
2460669.261543,0.99988,0.00074,TESS2,LC
2460669.262932,1.0011,0.00074,TESS2,LC
2460669.264321,0.99998,0.00074,TESS2,LC
2460669.26571,0.99947,0.00074,TESS2,LC
2460669.267099,1.00018,0.00074,TESS2,LC
2460669.268488,1.00076,0.00074,TESS2,LC
2460669.269877,1.00096,0.00074,TESS2,LC
2460669.271265,0.99926,0.00074,TESS2,LC
2460669.272654,0.99933,0.00074,TESS2,LC
2460669.274043,1.00012,0.00074,TESS2,LC
2460669.275432,0.99941,0.00074,TESS2,LC
2460669.276821,1.00035,0.00074,TESS2,LC
2460669.27821,0.99986,0.00074,TESS2,LC
2460669.279599,1.00089,0.00074,TESS2,LC
2460669.280988,0.99928,0.00074,TESS2,LC
2460669.282377,1.00085,0.00074,TESS2,LC
2460669.283766,1.00055,0.00074,TESS2,LC
2460669.285155,0.99967,0.00074,TESS2,LC
2460669.286544,1.0015,0.00074,TESS2,LC
2460669.287932,0.99901,0.00074,TESS2,LC
2460669.289321,0.99982,0.00074,TESS2,LC
2460669.29071,0.99864,0.00074,TESS2,LC
2460669.292099,1.0001,0.00074,TESS2,LC
2460669.293488,0.99934,0.00074,TESS2,LC
2460669.294877,0.99938,0.00074,TESS2,LC
2460669.296266,0.99969,0.00074,TESS2,LC
2460669.297655,0.99992,0.00074,TESS2,LC
2460669.299044,1.0003,0.00074,TESS2,LC
2460669.300433,0.99984,0.00074,TESS2,LC
2460669.301822,1.00084,0.00074,TESS2,LC
2460669.303211,0.99899,0.00074,TESS2,LC
2460669.304599,0.99975,0.00074,TESS2,LC
2460669.305988,1.0005,0.00074,TESS2,LC
2460669.307377,0.99893,0.00074,TESS2,LC
2460669.308766,1.00128,0.00074,TESS2,LC
2460669.310155,1.0001,0.00074,TESS2,LC
2460669.311544,1.00122,0.00074,TESS2,LC
2460669.312933,0.99877,0.00074,TESS2,LC
2460669.314322,1.00063,0.00074,TESS2,LC
2460669.315711,0.99913,0.00074,TESS2,LC
2460669.3171,0.99796,0.00074,TESS2,LC
2460669.318489,0.99911,0.00074,TESS2,LC
2460669.319878,0.99939,0.00074,TESS2,LC
2460669.321266,1.00103,0.00074,TESS2,LC
2460669.322655,1.00109,0.00074,TESS2,LC
2460669.324044,0.99977,0.00074,TESS2,LC
2460669.325433,1.00015,0.00074,TESS2,LC
2460669.326822,1.00045,0.00074,TESS2,LC
2460669.328211,0.99934,0.00074,TESS2,LC
2460669.3296,1.0001,0.00074,TESS2,LC
2460669.330989,1.00027,0.00074,TESS2,LC
2460669.332378,1.0012,0.00074,TESS2,LC
2460669.333767,0.99994,0.00074,TESS2,LC
2460669.335156,0.99869,0.00074,TESS2,LC
2460669.336545,1.00063,0.00074,TESS2,LC
2460669.337933,1.00002,0.00074,TESS2,LC
2460669.339322,1.0005,0.00074,TESS2,LC
2460669.340711,0.99894,0.00074,TESS2,LC
2460669.3421,0.9998,0.00074,TESS2,LC
2460669.343489,0.99907,0.00074,TESS2,LC
2460669.344878,1.00103,0.00074,TESS2,LC
2460669.346267,1.00031,0.00074,TESS2,LC
2460669.347656,0.99983,0.00074,TESS2,LC
2460669.349045,1.00108,0.00074,TESS2,LC
2460669.350434,0.99994,0.00074,TESS2,LC
2460669.351823,1.00076,0.00074,TESS2,LC
2460669.353212,1.00073,0.00074,TESS2,LC
2460669.3546,1.00057,0.00074,TESS2,LC
2460669.355989,1.00068,0.00074,TESS2,LC
2460669.357378,1.00015,0.00074,TESS2,LC
2460669.358767,1.00124,0.00074,TESS2,LC
2460669.360156,1.00124,0.00074,TESS2,LC
2460669.361545,0.99967,0.00074,TESS2,LC
2460669.362934,1.00088,0.00074,TESS2,LC
2460669.364323,1.00023,0.00074,TESS2,LC
2460669.365712,1.00047,0.00074,TESS2,LC
2460669.367101,1.00105,0.00074,TESS2,LC
2460669.36849,1.00015,0.00074,TESS2,LC
2460669.369879,1.00093,0.00074,TESS2,LC
2460669.371267,0.99885,0.00074,TESS2,LC
2460669.372656,0.99985,0.00074,TESS2,LC
2460669.374045,0.99954,0.00074,TESS2,LC
2460669.375434,0.99922,0.00074,TESS2,LC
2460669.376823,0.99909,0.00074,TESS2,LC
2460669.378212,1.00002,0.00074,TESS2,LC
2460669.379601,0.99886,0.00074,TESS2,LC
2460669.38099,0.99915,0.00074,TESS2,LC
2460669.382379,1.00154,0.00074,TESS2,LC
2460669.383768,0.99986,0.00074,TESS2,LC
2460669.385157,1.00017,0.00074,TESS2,LC
2460669.386546,0.99953,0.00074,TESS2,LC
2460669.387934,0.99985,0.00074,TESS2,LC
2460669.389323,1.0005,0.00074,TESS2,LC
2460669.390712,0.99986,0.00074,TESS2,LC
2460669.392101,1.00098,0.00074,TESS2,LC
2460669.39349,1.0013,0.00074,TESS2,LC
2460669.394879,0.99941,0.00074,TESS2,LC
2460669.396268,0.99924,0.00074,TESS2,LC
2460669.397657,1.00061,0.00074,TESS2,LC
2460669.399046,0.99967,0.00074,TESS2,LC
2460669.400435,1.00044,0.00074,TESS2,LC
2460669.401824,0.99981,0.00074,TESS2,LC
2460669.403213,0.99919,0.00074,TESS2,LC
2460669.404601,1.00083,0.00074,TESS2,LC
2460669.40599,1.00102,0.00074,TESS2,LC
2460669.407379,0.99989,0.00074,TESS2,LC
2460669.408768,0.99943,0.00074,TESS2,LC
2460669.410157,0.99987,0.00074,TESS2,LC
2460669.411546,0.99975,0.00074,TESS2,LC
2460669.412935,0.99942,0.00074,TESS2,LC
2460669.414324,0.99969,0.00074,TESS2,LC
2460669.415713,1.00044,0.00074,TESS2,LC
2460669.417102,0.99986,0.00074,TESS2,LC
2460688.92966,1.00245,0.00076,TESS2,LC
2460688.931048,1.00211,0.00076,TESS2,LC
2460688.932437,1.00147,0.00076,TESS2,LC
2460688.933826,1.00018,0.00076,TESS2,LC
2460688.935215,1.00071,0.00076,TESS2,LC
2460688.937993,0.99997,0.00076,TESS2,LC
2460688.939382,1.00032,0.00076,TESS2,LC
2458576.599635,16651.3,3.4,HARPS,RV
2458578.568086,16640.7,3.0,HARPS,RV
2458579.562137,16641.8,2.0,HARPS,RV
2458580.554066,16641.4,2.0,HARPS,RV
2458581.532667,16637.4,2.0,HARPS,RV
2458582.587168,16647.7,2.0,HARPS,RV
2458583.556161,16656.9,2.0,HARPS,RV
2458802.780542,16647.0,2.0,HARPS,RV
2458806.828456,16664.0,2.0,HARPS,RV
2458823.830663,16646.5,2.0,HARPS,RV
2458832.792126,16632.6,2.3,HARPS,RV
2458834.810399,16655.1,2.0,HARPS,RV
2458836.783196,16661.0,2.0,HARPS,RV
2458840.724234,16643.0,2.0,HARPS,RV
2458591.54149,-6.09,0.99,PFS,RV
2458593.49024,8.57,1.07,PFS,RV
2458595.48683,15.47,1.18,PFS,RV
2458619.47176,-7.34,0.88,PFS,RV
2458620.46359,-10.07,0.8,PFS,RV
2458622.47493,-1.71,0.77,PFS,RV
2458623.47001,6.66,0.74,PFS,RV
2458625.47898,15.25,1.24,PFS,RV
2458761.8854,-10.21,0.78,PFS,RV
2458766.87428,9.76,0.71,PFS,RV
2460980.825916,1.118,1.943,NEID,RV
2460980.833257,0.729,1.716,NEID,RV
2460980.840315,1.858,1.673,NEID,RV
2460980.847753,-1.114,1.443,NEID,RV
2460980.85483,1.381,1.576,NEID,RV
2460980.864532,1.058,1.8,NEID,RV
2460980.871708,3.479,1.661,NEID,RV
2460980.87896,3.975,1.522,NEID,RV
2460980.886088,1.856,1.519,NEID,RV
2460980.893242,-1.515,1.665,NEID,RV
2460980.900642,-1.643,1.718,NEID,RV
2460980.911675,-2.207,1.699,NEID,RV
2460980.91876,0.43,1.63,NEID,RV
2460980.92596,-1.924,1.646,NEID,RV
2460980.933271,-1.827,1.755,NEID,RV
2460980.940551,-4.985,1.95,NEID,RV
2460980.947877,-0.998,1.933,NEID,RV
2460980.957147,-3.841,1.767,NEID,RV
2460980.96455,-2.289,1.609,NEID,RV
2460980.971774,-1.519,1.616,NEID,RV
2460980.979142,-2.148,1.592,NEID,RV
2460980.986232,-1.1,1.606,NEID,RV
2460980.993522,-1.016,1.662,NEID,RV
2460981.000837,2.51,1.733,NEID,RV
2460981.008247,-1.948,1.48,NEID,RV
2460981.017514,0.643,1.409,NEID,RV
2460981.024622,-0.488,1.426,NEID,RV
2460981.032217,1.34,1.383,NEID,RV
2460981.039256,1.214,1.309,NEID,RV

